Convolutional Oriented Boundaries: From Image Segmentation to High-Level Tasks

We present Convolutional Oriented Boundaries (COB), which produces multiscale oriented contours and region hierarchies starting from generic image classification Convolutional Neural Networks (CNNs). COB is computationally efficient, because it requires a single CNN forward pass for multi-scale contour detection and it uses a novel sparse boundary representation for hierarchical segmentation; it gives a significant leap in performance over the state-of-the-art, and it generalizes very well to unseen categories and datasets. Particularly, we show that learning to estimate not only contour strength but also orientation provides more accurate results. We perform extensive experiments for low-level applications on BSDS, PASCAL Context, PASCAL Segmentation, and NYUD to evaluate boundary detection performance, showing that COB provides state-of-the-art contours and region hierarchies in all datasets. We also evaluate COB on high-level tasks when coupled with multiple pipelines for object proposals, semantic contours, semantic segmentation, and object detection on MS-COCO, SBD, and PASCAL; showing that COB also improves the results for all tasks.

==> data/obj_cands/COCO_val2014_COB.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.376589	0.188828	0.368830	0.213300	0.082763
55.000000	0.385685	0.194447	0.379332	0.219614	0.085731
60.000000	0.393920	0.199668	0.388884	0.225609	0.088421
65.000000	0.401343	0.204522	0.397673	0.231115	0.090876
70.000000	0.408283	0.209055	0.406026	0.236243	0.093359
75.000000	0.414685	0.213360	0.413702	0.241083	0.095709
80.000000	0.420476	0.217246	0.420578	0.245670	0.097783
85.000000	0.425929	0.220999	0.427079	0.249949	0.099919
89.999951	0.431035	0.224535	0.433334	0.254023	0.101874
94.999827	0.435754	0.227872	0.439148	0.257754	0.103819
99.999654	0.440208	0.231050	0.444772	0.261481	0.105574
124.998198	0.459710	0.245184	0.469199	0.277704	0.113676
149.995852	0.474983	0.256715	0.488827	0.290963	0.120479
174.993383	0.487606	0.266567	0.505768	0.302231	0.126266
199.990914	0.498179	0.275182	0.519796	0.312265	0.131581
224.988446	0.507298	0.282770	0.531772	0.321457	0.136106
249.985977	0.515200	0.289642	0.542624	0.329525	0.140412
274.982989	0.522401	0.296039	0.552697	0.337424	0.144334
299.979286	0.528574	0.301691	0.561333	0.344146	0.148123
324.975410	0.534336	0.307017	0.569221	0.350585	0.151750
349.971089	0.539511	0.312031	0.576690	0.356694	0.155276
374.966769	0.544306	0.316702	0.583635	0.362294	0.158525
399.962448	0.548756	0.321168	0.589900	0.367744	0.161725
424.957831	0.552809	0.325320	0.595687	0.372859	0.164856
449.952276	0.556533	0.329218	0.601134	0.377525	0.167748
474.946573	0.559861	0.332689	0.605842	0.381617	0.170386
499.940080	0.563130	0.336204	0.610613	0.385881	0.172924
524.932970	0.566226	0.339638	0.615308	0.390170	0.175528
549.924872	0.568944	0.342617	0.619233	0.393887	0.177876
574.913144	0.571551	0.345611	0.623119	0.397621	0.180077
599.898158	0.574047	0.348501	0.626840	0.401428	0.182203
624.878926	0.576366	0.351206	0.630335	0.404826	0.184311
649.857372	0.578475	0.353725	0.633431	0.408013	0.186395
674.832930	0.580563	0.356224	0.636534	0.411262	0.188239
699.801180	0.582439	0.358476	0.639374	0.414108	0.190004
724.762024	0.584240	0.360642	0.642068	0.416875	0.191665
749.710646	0.586056	0.362902	0.644869	0.419725	0.193405
774.646084	0.587684	0.364881	0.647276	0.422322	0.195021
799.564191	0.589245	0.366806	0.649588	0.424888	0.196443
824.462942	0.590779	0.368690	0.651988	0.427235	0.198093
849.335350	0.592213	0.370512	0.654148	0.429645	0.199546
874.165070	0.593516	0.372187	0.656034	0.431788	0.200860
898.961880	0.594829	0.373915	0.658135	0.434190	0.202271
923.716201	0.596027	0.375467	0.659921	0.436163	0.203596
948.420675	0.597178	0.376948	0.661644	0.438126	0.204719
973.069104	0.598329	0.378437	0.663336	0.440029	0.205960
997.654158	0.599408	0.379817	0.664941	0.441964	0.206948
1449.123346	0.613491	0.398509	0.685526	0.467084	0.222877
1757.897615	0.619863	0.407120	0.694700	0.478678	0.230584
1922.095472	0.622575	0.410832	0.698809	0.483463	0.233937
1995.045995	0.623654	0.412301	0.700345	0.485353	0.235331
2023.236767	0.624035	0.412837	0.700900	0.486074	0.235851
2033.505333	0.624163	0.413013	0.701059	0.486376	0.236028
2036.939512	0.624203	0.413066	0.701122	0.486441	0.236094
2038.258049	0.624219	0.413086	0.701153	0.486469	0.236101
2038.677612	0.624223	0.413092	0.701156	0.486469	0.236115
2038.762665	0.624224	0.413093	0.701156	0.486473	0.236115
2038.831967	0.624224	0.413093	0.701156	0.486473	0.236115


==> data/obj_cands/COCO_val2014_DeepMaskRegions.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.435226	0.245780	0.482090	0.289070	0.087391
55.000000	0.443543	0.251213	0.492461	0.295519	0.089420
60.000000	0.450858	0.256054	0.501448	0.301292	0.091445
65.000000	0.457378	0.260467	0.509641	0.306635	0.093255
70.000000	0.463257	0.264481	0.516974	0.311423	0.095075
75.000000	0.468554	0.268031	0.523388	0.315667	0.096642
80.000000	0.473465	0.271395	0.529487	0.319543	0.098067
85.000000	0.477957	0.274538	0.535218	0.323326	0.099433
90.000000	0.482064	0.277418	0.540402	0.326946	0.100723
95.000000	0.485869	0.280121	0.545194	0.330361	0.101812
100.000000	0.489472	0.282665	0.549767	0.333391	0.102984
125.000000	0.504094	0.293300	0.568642	0.346369	0.107643
150.000000	0.515296	0.301639	0.583309	0.356518	0.111672
175.000000	0.524110	0.308391	0.594844	0.364860	0.114855
200.000000	0.531268	0.313972	0.604282	0.371621	0.117823
225.000000	0.537346	0.318806	0.612198	0.377498	0.120334
250.000000	0.542509	0.323027	0.619066	0.382581	0.122480
275.000000	0.547053	0.326811	0.625141	0.387390	0.124418
300.000000	0.550996	0.330093	0.630369	0.391609	0.126176
325.000000	0.554439	0.332999	0.634932	0.395451	0.127740
350.000000	0.557636	0.335767	0.639332	0.399116	0.129286
375.000000	0.560501	0.338251	0.643198	0.402205	0.130753
400.000000	0.563000	0.340429	0.646561	0.405017	0.132001
425.000000	0.565393	0.342580	0.649689	0.407909	0.133079
450.000000	0.567552	0.344501	0.652657	0.410208	0.134161
475.000000	0.569560	0.346330	0.655299	0.412721	0.135201
500.000000	0.571415	0.348041	0.657910	0.414992	0.136165
525.000000	0.573232	0.349717	0.660465	0.417152	0.137122
550.000000	0.574835	0.351193	0.662663	0.419035	0.137951
575.000000	0.576397	0.352658	0.664802	0.420987	0.138814
600.000000	0.577876	0.353981	0.666838	0.422755	0.139566
625.000000	0.579267	0.355296	0.668644	0.424427	0.140350
650.000000	0.580618	0.356535	0.670475	0.426056	0.141085
675.000000	0.581836	0.357659	0.672326	0.427578	0.141664
700.000000	0.583007	0.358786	0.674018	0.429010	0.142323
725.000000	0.584122	0.359839	0.675575	0.430290	0.143002
750.000000	0.585200	0.360893	0.677049	0.431736	0.143675
775.000000	0.586241	0.361878	0.678453	0.433070	0.144361
800.000000	0.587225	0.362825	0.679767	0.434239	0.144937
825.000000	0.588153	0.363729	0.680984	0.435525	0.145488
850.000000	0.589061	0.364657	0.682305	0.436794	0.146060
875.000000	0.589928	0.365536	0.683626	0.437879	0.146646
900.000000	0.590729	0.366311	0.684701	0.438923	0.147232
925.000000	0.591524	0.367090	0.685824	0.439849	0.147749
950.000000	0.592268	0.367797	0.686864	0.440667	0.148328
975.000000	0.593007	0.368534	0.687811	0.441645	0.148907
1000.000000	0.593686	0.369207	0.688747	0.442494	0.149375


==> data/obj_cands/COCO_val2014_GLS.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
997.247358	0.424176	0.223317	0.430154	0.251422	0.102089


==> data/obj_cands/COCO_val2014_GOP.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
639.125889	0.476588	0.248477	0.511697	0.279722	0.083584


==> data/obj_cands/COCO_val2014_LPO.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2637.109174	0.595016	0.330139	0.678727	0.371225	0.115570


==> data/obj_cands/COCO_val2014_MCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.326753	0.149254	0.309568	0.161646	0.060118
55.000000	0.334472	0.154028	0.318434	0.167273	0.062212
60.000000	0.341555	0.158281	0.326384	0.172286	0.063981
65.000000	0.347980	0.162116	0.333773	0.176534	0.065763
70.000000	0.354013	0.165739	0.340780	0.180625	0.067372
75.000000	0.359584	0.169180	0.347229	0.184706	0.068804
80.000000	0.364899	0.172519	0.353577	0.188586	0.070225
85.000000	0.369699	0.175438	0.359149	0.192015	0.071505
90.000000	0.374166	0.178302	0.364409	0.195368	0.072864
95.000000	0.378398	0.180937	0.369481	0.198374	0.074036
100.000000	0.382421	0.183461	0.374124	0.201324	0.075156
125.000000	0.399436	0.194438	0.394692	0.213938	0.080128
150.000000	0.412867	0.203274	0.411366	0.224063	0.084063
175.000000	0.424276	0.210843	0.425397	0.232970	0.087530
200.000000	0.433967	0.217355	0.437241	0.240736	0.090508
225.000000	0.442514	0.223088	0.447969	0.247369	0.093036
250.000000	0.450017	0.228243	0.457462	0.253288	0.095415
275.000000	0.456630	0.232791	0.465815	0.258478	0.097613
300.000000	0.462444	0.236875	0.473044	0.263291	0.099606
325.000000	0.467855	0.240778	0.480086	0.267926	0.101409
350.000000	0.472781	0.244266	0.486469	0.271910	0.103084
375.000000	0.477414	0.247629	0.492495	0.275877	0.104748
400.000000	0.481656	0.250693	0.498005	0.279413	0.106250
425.000000	0.485718	0.253567	0.503434	0.282714	0.107515
450.000000	0.489551	0.256419	0.508559	0.286060	0.108829
475.000000	0.493016	0.259028	0.513101	0.289160	0.110067
500.000000	0.496316	0.261576	0.517404	0.292200	0.111374
525.000000	0.499371	0.264004	0.521599	0.295106	0.112511
550.000000	0.502346	0.266341	0.525631	0.297911	0.113659
575.000000	0.505245	0.268646	0.529650	0.300570	0.114852
600.000000	0.507928	0.270733	0.533197	0.303098	0.115781
625.000000	0.510597	0.272772	0.536786	0.305515	0.116745
650.000000	0.513097	0.274804	0.540381	0.307907	0.117709
675.000000	0.515456	0.276653	0.543751	0.310119	0.118621
700.000000	0.517651	0.278462	0.546965	0.312283	0.119543
725.000000	0.519710	0.280190	0.549895	0.314325	0.120392
749.999383	0.521716	0.281849	0.552693	0.316291	0.121356
774.998148	0.523789	0.283519	0.555744	0.318239	0.122206
799.996494	0.525667	0.285073	0.558404	0.320042	0.123014
824.994470	0.527465	0.286622	0.561115	0.321818	0.123891
849.991853	0.529230	0.288105	0.563719	0.323638	0.124657
874.986569	0.530954	0.289560	0.566226	0.325354	0.125375
899.974669	0.532571	0.290971	0.568708	0.327001	0.126100
924.949388	0.534111	0.292341	0.570969	0.328634	0.126883
949.909095	0.535672	0.293759	0.573205	0.330420	0.127597
974.850385	0.537218	0.295059	0.575449	0.331907	0.128208
999.771405	0.538592	0.296280	0.577477	0.333395	0.128787
1490.921958	0.559569	0.315922	0.609559	0.357929	0.138946
1963.296168	0.572845	0.329771	0.631278	0.375442	0.146417
2411.343818	0.581836	0.340011	0.646724	0.388361	0.151955
2831.761159	0.588500	0.347999	0.658301	0.398807	0.156372
3221.652652	0.593701	0.354409	0.667340	0.407233	0.159936
3578.925514	0.597868	0.359705	0.674847	0.414125	0.162946
3902.443067	0.601285	0.364139	0.680790	0.420110	0.165442
4190.656552	0.604165	0.367892	0.685665	0.425384	0.167623
4443.123617	0.606488	0.370975	0.689590	0.429638	0.169447
4660.959757	0.608440	0.373567	0.693026	0.433292	0.170893
5375.658774	0.614144	0.381197	0.702710	0.444228	0.175112


==> data/obj_cands/COCO_val2014_POISE.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
439.234002	0.468930	0.241041	0.471068	0.270076	0.106912
1007.184303	0.554997	0.318608	0.606928	0.364204	0.142174
2960.361643	0.623509	0.386358	0.719952	0.449685	0.173105


==> data/obj_cands/COCO_val2014_QT.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.180055	0.018276	0.064685	0.010821	0.003481
55.000000	0.187832	0.018703	0.066952	0.010891	0.003481
60.000000	0.191273	0.019082	0.068551	0.011019	0.003485
65.000000	0.194138	0.019556	0.070388	0.011237	0.003488
70.000000	0.197376	0.019893	0.071851	0.011334	0.003498
75.000000	0.200022	0.020145	0.073041	0.011418	0.003509
80.000000	0.202413	0.020331	0.073949	0.011480	0.003509
85.000000	0.206337	0.020555	0.075083	0.011532	0.003509
90.000000	0.208924	0.020779	0.076175	0.011587	0.003509
95.000000	0.212761	0.021007	0.077361	0.011629	0.003516
100.000000	0.216785	0.021262	0.078734	0.011671	0.003516
125.000000	0.231140	0.022526	0.084611	0.012066	0.003523
150.000000	0.235662	0.023260	0.087676	0.012381	0.003537
175.000000	0.243800	0.023903	0.090758	0.012558	0.003540
200.000000	0.256205	0.024661	0.094888	0.012676	0.003540
225.000000	0.265287	0.025293	0.098206	0.012808	0.003540
250.000000	0.269997	0.025723	0.100345	0.012926	0.003540
275.000000	0.272843	0.026204	0.102356	0.013110	0.003544
300.000000	0.276016	0.026429	0.103514	0.013148	0.003544
325.000000	0.278954	0.026683	0.104783	0.013214	0.003544
350.000000	0.282752	0.026963	0.106270	0.013245	0.003544
375.000000	0.286649	0.027296	0.107949	0.013304	0.003544
400.000000	0.290384	0.027601	0.109460	0.013363	0.003544
425.000000	0.294370	0.027894	0.110958	0.013429	0.003544
450.000000	0.297355	0.028159	0.112248	0.013501	0.003544
475.000000	0.300684	0.028416	0.113600	0.013553	0.003544
500.000000	0.302986	0.028660	0.114734	0.013637	0.003544
525.000000	0.304546	0.028935	0.115909	0.013734	0.003544
550.000000	0.305045	0.029030	0.116305	0.013768	0.003544
575.000000	0.305657	0.029091	0.116592	0.013786	0.003544
600.000000	0.306584	0.029174	0.117029	0.013800	0.003544
625.000000	0.307684	0.029289	0.117640	0.013827	0.003544
650.000000	0.308942	0.029387	0.118177	0.013848	0.003544
675.000000	0.310584	0.029558	0.119058	0.013876	0.003544
700.000000	0.312701	0.029733	0.119994	0.013897	0.003544
725.000000	0.315110	0.029949	0.121069	0.013931	0.003547
750.000000	0.317559	0.030141	0.122081	0.013969	0.003547
775.000000	0.320102	0.030357	0.123184	0.014001	0.003547
800.000000	0.322794	0.030605	0.124470	0.014035	0.003547
825.000000	0.325163	0.030806	0.125514	0.014080	0.003547
850.000000	0.327111	0.031013	0.126477	0.014153	0.003547
875.000000	0.328709	0.031161	0.127202	0.014181	0.003547
900.000000	0.330216	0.031306	0.128000	0.014205	0.003547
925.000000	0.331455	0.031421	0.128648	0.014219	0.003547
950.000000	0.332470	0.031529	0.129199	0.014236	0.003547
975.000000	0.333235	0.031618	0.129664	0.014254	0.003547
1000.000000	0.333829	0.031705	0.130125	0.014268	0.003547
1500.000000	0.343999	0.032833	0.135721	0.014524	0.003547
2000.000000	0.354232	0.033913	0.141175	0.014729	0.003550
2500.000000	0.356381	0.034244	0.142760	0.014802	0.003550
3000.000000	0.361634	0.034883	0.146046	0.014926	0.003550
3500.000000	0.367730	0.035667	0.150027	0.015089	0.003550
4000.000000	0.370142	0.035985	0.151598	0.015155	0.003554
4500.000000	0.370494	0.036063	0.151972	0.015166	0.003561
5000.000000	0.371081	0.036139	0.152371	0.015176	0.003561
5500.000000	0.372146	0.036299	0.153109	0.015232	0.003561
6000.000000	0.373794	0.036499	0.154049	0.015273	0.003561
8191.000000	0.378041	0.037058	0.156764	0.015412	0.003564


==> data/obj_cands/COCO_val2014_RIGOR.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1688.461609	0.530637	0.305287	0.577369	0.349236	0.138783


==> data/obj_cands/COCO_val2014_SCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.309304	0.131443	0.284000	0.139889	0.047789
55.000000	0.316192	0.135563	0.291847	0.144673	0.049543
60.000000	0.322397	0.139473	0.299197	0.149261	0.051318
65.000000	0.328080	0.143027	0.306004	0.153310	0.052910
70.000000	0.333304	0.146229	0.312137	0.156927	0.054352
75.000000	0.338016	0.149158	0.317522	0.160314	0.055604
80.000000	0.342424	0.151872	0.322594	0.163331	0.056897
85.000000	0.346693	0.154572	0.327636	0.166462	0.058066
90.000000	0.350667	0.157056	0.332160	0.169443	0.059286
95.000000	0.354372	0.159471	0.336630	0.172280	0.060347
100.000000	0.357883	0.161670	0.340520	0.174838	0.061422
125.000000	0.372837	0.171246	0.358386	0.185847	0.065832
150.000000	0.385006	0.179178	0.372983	0.194966	0.069601
175.000000	0.395189	0.185853	0.385524	0.202406	0.072891
200.000000	0.403979	0.191701	0.396259	0.209115	0.075821
225.000000	0.411700	0.196882	0.405690	0.215259	0.078339
250.000000	0.418674	0.201538	0.414129	0.220481	0.080734
275.000000	0.424893	0.205843	0.421986	0.225654	0.082801
300.000000	0.430776	0.209898	0.429433	0.230328	0.084628
324.999901	0.436120	0.213639	0.436402	0.234627	0.086282
349.997383	0.440957	0.217089	0.442713	0.238660	0.087946
374.991458	0.445350	0.220089	0.448278	0.242023	0.089246
399.982323	0.449449	0.223057	0.453693	0.245500	0.090661
424.966769	0.453174	0.225704	0.458308	0.248472	0.092131
449.943290	0.456745	0.228337	0.462951	0.251565	0.093393
474.904676	0.460111	0.230784	0.467337	0.254484	0.094617
499.835350	0.463342	0.233217	0.471619	0.257455	0.095727
524.729014	0.466352	0.235422	0.475731	0.260070	0.096801
549.576412	0.469148	0.237610	0.479569	0.262674	0.097810
574.360557	0.471856	0.239713	0.483321	0.265250	0.098792
599.079696	0.474342	0.241578	0.486778	0.267389	0.099572
623.714596	0.476805	0.243458	0.490151	0.269556	0.100484
648.248074	0.479121	0.245232	0.493313	0.271671	0.101427
672.664280	0.481386	0.246976	0.496413	0.273613	0.102200
696.954103	0.483477	0.248665	0.499444	0.275551	0.102980
721.104706	0.485471	0.250218	0.502196	0.277451	0.103722
745.100780	0.487374	0.251728	0.504852	0.279216	0.104436
768.932377	0.489254	0.253262	0.507501	0.281095	0.105154
792.598682	0.490988	0.254713	0.509980	0.282929	0.105841
816.097126	0.492654	0.256053	0.512297	0.284541	0.106472
839.419835	0.494309	0.257402	0.514689	0.286147	0.107155
862.555155	0.495876	0.258682	0.516908	0.287738	0.107720
885.495260	0.497338	0.259881	0.519009	0.289142	0.108382
908.227459	0.498805	0.261082	0.521055	0.290640	0.108999
930.755950	0.500219	0.262272	0.523104	0.292055	0.109668
953.077795	0.501530	0.263428	0.525094	0.293445	0.110154
975.183957	0.502747	0.264444	0.526876	0.294693	0.110712
1369.336140	0.520870	0.280511	0.553914	0.314183	0.118648
1667.248815	0.530934	0.290094	0.569665	0.325912	0.123406
1872.386110	0.536769	0.295895	0.579110	0.333204	0.126200
1997.166403	0.540096	0.299277	0.584727	0.337586	0.127819
2063.859940	0.541717	0.300984	0.587362	0.339809	0.128662
2093.817401	0.542421	0.301704	0.588541	0.340728	0.128984
2105.172329	0.542660	0.301951	0.588891	0.341029	0.129119
2109.010690	0.542729	0.302026	0.589030	0.341113	0.129168
2110.190327	0.542746	0.302043	0.589051	0.341133	0.129175
2110.537404	0.542750	0.302049	0.589057	0.341144	0.129175
2110.812142	0.542754	0.302054	0.589061	0.341151	0.129175


==> data/obj_cands/COCO_val2014_SeSe.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
12838.369692	0.634801	0.371394	0.756781	0.411789	0.138911


==> data/obj_cands/COCO_val2014_SharpMaskRegions.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.446386	0.265566	0.493199	0.318648	0.111083
55.000000	0.454954	0.271398	0.503774	0.325798	0.113555
60.000000	0.462479	0.276540	0.512993	0.332008	0.115830
65.000000	0.469192	0.281198	0.521270	0.337704	0.118073
70.000000	0.475237	0.285452	0.528807	0.342846	0.120080
75.000000	0.480667	0.289123	0.535326	0.347371	0.121807
80.000000	0.485691	0.292657	0.541602	0.351650	0.123444
85.000000	0.490299	0.295973	0.547381	0.355616	0.124962
90.000000	0.494495	0.298976	0.552582	0.359257	0.126408
95.000000	0.498421	0.301833	0.557457	0.362821	0.127760
100.000000	0.502116	0.304507	0.562266	0.366063	0.129005
125.000000	0.517112	0.315664	0.581589	0.379765	0.134199
150.000000	0.528623	0.324375	0.596505	0.390368	0.138550
175.000000	0.537750	0.331441	0.608075	0.399206	0.142004
200.000000	0.545093	0.337226	0.617631	0.406310	0.144979
225.000000	0.551363	0.342325	0.625893	0.412527	0.147718
250.000000	0.556716	0.346813	0.632994	0.417995	0.150068
275.000000	0.561377	0.350706	0.639083	0.423043	0.152177
300.000000	0.565434	0.354090	0.644387	0.427408	0.154115
325.000000	0.569035	0.357173	0.649214	0.431271	0.155845
350.000000	0.572328	0.360072	0.653739	0.434898	0.157565
375.000000	0.575296	0.362630	0.657681	0.438094	0.159153
400.000000	0.577891	0.364925	0.661203	0.440983	0.160470
425.000000	0.580367	0.367163	0.664369	0.443874	0.161781
450.000000	0.582610	0.369195	0.667441	0.446447	0.163001
475.000000	0.584697	0.371104	0.670215	0.448947	0.164197
500.000000	0.586639	0.372906	0.672912	0.451214	0.165317
525.000000	0.588546	0.374690	0.675520	0.453426	0.166489
550.000000	0.590235	0.376279	0.677690	0.455521	0.167415
575.000000	0.591859	0.377845	0.679937	0.457608	0.168410
600.000000	0.593417	0.379301	0.682055	0.459428	0.169287
625.000000	0.594885	0.380697	0.683997	0.461117	0.170178
650.000000	0.596310	0.382037	0.686029	0.462812	0.170972
675.000000	0.597615	0.383260	0.687932	0.464341	0.171662
700.000000	0.598828	0.384403	0.689548	0.465804	0.172325
725.000000	0.600007	0.385525	0.691202	0.467067	0.173049
750.000000	0.601152	0.386644	0.692727	0.468519	0.173847
775.000000	0.602238	0.387684	0.694194	0.469830	0.174561
800.000000	0.603292	0.388703	0.695623	0.471099	0.175199
825.000000	0.604287	0.389661	0.696836	0.472375	0.175781
850.000000	0.605253	0.390647	0.698192	0.473651	0.176503
875.000000	0.606170	0.391574	0.699568	0.474847	0.177120
900.000000	0.607018	0.392402	0.700612	0.475887	0.177747
925.000000	0.607871	0.393261	0.701777	0.476965	0.178389
950.000000	0.608682	0.394069	0.702949	0.478013	0.178996
975.000000	0.609488	0.394880	0.704031	0.479025	0.179630
1000.000000	0.610217	0.395647	0.705033	0.479961	0.180213


==> data/obj_cands/Pascal_Segmentation_val_2012_COB.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.655462	0.478144	0.718996	0.528451	0.349577
55.000000	0.664564	0.488824	0.729501	0.541582	0.359790
60.000000	0.671381	0.497170	0.737671	0.552670	0.367377
65.000000	0.677951	0.505252	0.745842	0.559965	0.376423
70.000000	0.685558	0.513802	0.756347	0.569011	0.384885
75.000000	0.691215	0.519638	0.762183	0.574263	0.391596
80.000000	0.694706	0.524715	0.765684	0.579224	0.398891
85.000000	0.699133	0.530872	0.772104	0.585643	0.405019
90.000000	0.703345	0.536942	0.778232	0.591479	0.411147
94.996549	0.707131	0.542136	0.782900	0.597024	0.416107
99.993099	0.711168	0.547184	0.786110	0.603151	0.422527
124.975845	0.726832	0.568223	0.803910	0.624745	0.444704
149.958592	0.739432	0.585118	0.816458	0.644295	0.462795
174.941339	0.749426	0.598687	0.830464	0.658302	0.475926
199.924086	0.757890	0.610826	0.840385	0.671725	0.490808
224.906832	0.764201	0.620251	0.847388	0.680770	0.502189
249.889579	0.770299	0.629413	0.853516	0.689524	0.513277
274.872326	0.775652	0.637059	0.857893	0.697403	0.522031
299.855072	0.780834	0.645083	0.865188	0.704698	0.529326
324.837819	0.786145	0.653662	0.871608	0.713452	0.539539
349.820566	0.790477	0.660928	0.876568	0.719872	0.549460
374.803313	0.794307	0.667698	0.880945	0.727458	0.555296
399.786059	0.797943	0.673388	0.884739	0.734170	0.562299
424.768806	0.801340	0.678348	0.888240	0.739130	0.568135
449.751553	0.804583	0.683834	0.892034	0.744091	0.574555
474.719117	0.807586	0.688737	0.893201	0.749343	0.582142
499.684610	0.810456	0.693464	0.895244	0.752845	0.588853
524.650104	0.813097	0.697957	0.898162	0.758973	0.593522
549.615597	0.815437	0.702101	0.899621	0.763642	0.600233
574.581090	0.817057	0.705194	0.900788	0.767435	0.604319
599.529331	0.818563	0.707645	0.902539	0.769769	0.607237
624.477571	0.819882	0.709950	0.904289	0.772687	0.609571
649.425811	0.821697	0.713073	0.905748	0.775022	0.613364
674.360939	0.824198	0.717041	0.908083	0.778232	0.618033
699.290545	0.825953	0.720047	0.909834	0.780858	0.621535
724.198068	0.827620	0.722994	0.912460	0.784068	0.624161
749.087647	0.829297	0.725737	0.914794	0.786694	0.628246
773.920635	0.830676	0.728246	0.915670	0.788737	0.630581
798.722567	0.832361	0.730493	0.917420	0.789904	0.632623
823.508627	0.833218	0.732098	0.917712	0.792822	0.635541
848.227053	0.834184	0.733878	0.918296	0.794573	0.637876
872.889579	0.835221	0.735804	0.919463	0.796323	0.641085
897.480331	0.836214	0.737321	0.920922	0.798658	0.642836
921.975845	0.837064	0.738985	0.921214	0.799825	0.644295
946.395445	0.838335	0.741144	0.922381	0.801868	0.646922
970.768806	0.839217	0.742720	0.923256	0.803618	0.649548
994.998620	0.839659	0.743653	0.923548	0.803910	0.651007
1439.638371	0.850190	0.762241	0.931719	0.822294	0.678436
1760.034507	0.854065	0.769011	0.934053	0.828130	0.686606
1946.365079	0.855875	0.772279	0.936679	0.831339	0.690108
2041.215321	0.856604	0.773621	0.937263	0.832507	0.691567
2082.449275	0.856977	0.774292	0.937847	0.833090	0.692442
2099.521049	0.857000	0.774351	0.937847	0.833090	0.692442
2106.185645	0.857019	0.774380	0.937847	0.833090	0.692442
2108.786749	0.857043	0.774409	0.937847	0.833090	0.692442
2109.811594	0.857043	0.774409	0.937847	0.833090	0.692442
2109.989648	0.857043	0.774409	0.937847	0.833090	0.692442
2109.989648	0.857043	0.774409	0.937847	0.833090	0.692442


==> data/obj_cands/Pascal_Segmentation_val_2012_CPMC.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
706.155970	0.713953	0.558097	0.802451	0.633207	0.419025


==> data/obj_cands/Pascal_Segmentation_val_2012_GLS.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1056.367840	0.688691	0.509192	0.780274	0.579224	0.347242


==> data/obj_cands/Pascal_Segmentation_val_2012_GOP.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
652.373361	0.708228	0.517158	0.834841	0.608696	0.303181


==> data/obj_cands/Pascal_Segmentation_val_2012_LPO.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2176.928226	0.776819	0.617129	0.915670	0.722498	0.426320


==> data/obj_cands/Pascal_Segmentation_val_2012_MCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.584177	0.381033	0.631164	0.430697	0.225854
55.000000	0.593288	0.389962	0.642544	0.441786	0.233732
60.000000	0.600085	0.396323	0.651590	0.448205	0.237526
65.000000	0.607036	0.403939	0.660928	0.456959	0.243070
70.000000	0.612127	0.408696	0.667639	0.462212	0.248614
75.000000	0.618668	0.417012	0.677852	0.472717	0.256493
80.000000	0.623200	0.423111	0.682229	0.479136	0.262037
85.000000	0.627092	0.427050	0.686023	0.484389	0.265247
90.000000	0.630046	0.430668	0.690108	0.489057	0.268165
95.000000	0.634436	0.435804	0.695944	0.495477	0.272250
100.000000	0.637929	0.439860	0.701196	0.499562	0.276627
125.000000	0.651874	0.456317	0.717537	0.519988	0.292676
150.000000	0.663274	0.469711	0.732711	0.535454	0.304931
175.000000	0.672687	0.481850	0.745550	0.549168	0.317479
200.000000	0.679144	0.489729	0.754888	0.556463	0.325066
225.000000	0.684725	0.496557	0.761307	0.564926	0.331485
250.000000	0.690316	0.503443	0.768894	0.573388	0.339364
275.000000	0.695044	0.508666	0.774146	0.579516	0.344616
300.000000	0.699497	0.514269	0.781441	0.585935	0.348701
325.000000	0.703215	0.519930	0.787861	0.591479	0.354829
350.000000	0.706898	0.525153	0.793697	0.596148	0.362416
375.000000	0.711076	0.529822	0.799241	0.601109	0.366793
400.000000	0.714705	0.533966	0.803910	0.604610	0.370587
425.000000	0.718230	0.538576	0.809454	0.608987	0.375547
450.000000	0.720641	0.542019	0.810913	0.613073	0.379924
475.000000	0.722996	0.544966	0.815582	0.616282	0.381675
500.000000	0.725751	0.548993	0.818500	0.621535	0.386344
525.000000	0.728151	0.551736	0.821710	0.625620	0.388386
550.000000	0.730293	0.555267	0.824336	0.629705	0.391013
575.000000	0.732037	0.557689	0.826962	0.633499	0.394222
600.000000	0.733852	0.560374	0.829297	0.637000	0.397432
625.000000	0.735770	0.563116	0.832798	0.639626	0.400058
650.000000	0.737991	0.566355	0.837175	0.642836	0.403268
674.988958	0.740240	0.569448	0.840093	0.645463	0.404727
699.971705	0.742118	0.571870	0.842136	0.648381	0.407645
724.954451	0.743919	0.574467	0.843887	0.651590	0.409688
749.937198	0.745077	0.576539	0.844762	0.653633	0.411439
774.919945	0.746526	0.578757	0.845638	0.655676	0.415524
799.896480	0.747737	0.580566	0.847388	0.656843	0.416983
824.861974	0.749256	0.582696	0.849723	0.659469	0.419609
849.827467	0.750763	0.584826	0.852057	0.660928	0.422527
874.777088	0.751956	0.586548	0.853224	0.662971	0.424570
899.694272	0.753163	0.588357	0.855267	0.663846	0.426904
924.583161	0.753897	0.589378	0.856434	0.664430	0.428363
949.416839	0.755092	0.591625	0.857893	0.667639	0.431281
974.180124	0.755919	0.592997	0.858477	0.669098	0.432740
998.884058	0.756684	0.594135	0.858769	0.669682	0.435366
1480.306418	0.772839	0.620018	0.880945	0.699446	0.463671
1937.397516	0.781153	0.633645	0.891158	0.712868	0.479428
2368.325742	0.787457	0.644149	0.899329	0.726875	0.489057
2769.779848	0.791996	0.651940	0.903998	0.737088	0.497811
3141.238785	0.795684	0.657893	0.908958	0.745842	0.505107
3483.213251	0.798227	0.662533	0.912168	0.750511	0.510651
3789.478951	0.800191	0.665918	0.913919	0.754596	0.515320
4061.429952	0.802025	0.669215	0.916545	0.759265	0.518238
4297.570738	0.803210	0.671433	0.917712	0.762766	0.519988
4499.348516	0.804248	0.673242	0.919171	0.765392	0.522031
5156.587992	0.807746	0.679749	0.921506	0.771812	0.529326


==> data/obj_cands/Pascal_Segmentation_val_2012_POISE.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
445.963423	0.705771	0.527604	0.789612	0.592063	0.376714
1005.000690	0.772419	0.618588	0.887365	0.699737	0.458418
2819.840580	0.810271	0.679457	0.937263	0.774438	0.526408


==> data/obj_cands/Pascal_Segmentation_val_2012_POISE1000.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1005.000690	0.772419	0.618588	0.887365	0.699737	0.458418


==> data/obj_cands/Pascal_Segmentation_val_2012_POISE400.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
445.963423	0.705771	0.527604	0.789612	0.592063	0.376714


==> data/obj_cands/Pascal_Segmentation_val_2012_POISE4000.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2819.840580	0.810271	0.679457	0.937263	0.774438	0.526408


==> data/obj_cands/Pascal_Segmentation_val_2012_QT.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.318074	0.049752	0.176247	0.029764	0.005544
55.000000	0.325856	0.051211	0.182375	0.030347	0.005544
60.000000	0.328298	0.051561	0.183542	0.030639	0.005544
65.000000	0.330403	0.052261	0.186460	0.030931	0.005544
70.000000	0.332952	0.052495	0.188211	0.030931	0.005544
75.000000	0.334950	0.053108	0.190254	0.031514	0.005544
80.000000	0.336393	0.053633	0.192005	0.032098	0.005544
85.000000	0.339342	0.054246	0.194339	0.032098	0.005544
90.000000	0.341068	0.054829	0.196673	0.032390	0.005544
95.000000	0.344818	0.055617	0.199883	0.032390	0.005544
100.000000	0.348983	0.056434	0.204552	0.032390	0.005544
125.000000	0.359627	0.059206	0.211263	0.034432	0.006128
150.000000	0.361911	0.060053	0.213890	0.035308	0.006420
175.000000	0.366196	0.060899	0.216808	0.035600	0.006711
200.000000	0.376469	0.063029	0.225562	0.036475	0.006711
225.000000	0.381690	0.063963	0.229063	0.037059	0.006711
250.000000	0.383500	0.064196	0.230522	0.037059	0.006711
275.000000	0.385235	0.064692	0.232273	0.037350	0.006711
300.000000	0.387311	0.065159	0.234024	0.037642	0.006711
325.000000	0.388686	0.065655	0.236067	0.037642	0.006711
350.000000	0.390052	0.066005	0.237526	0.037934	0.006711
375.000000	0.392222	0.066647	0.239860	0.038518	0.006711
400.000000	0.394435	0.067260	0.242194	0.038809	0.006711
425.000000	0.396990	0.068194	0.244529	0.039393	0.007295
450.000000	0.398411	0.068515	0.245696	0.039393	0.007295
475.000000	0.400572	0.069507	0.248322	0.040560	0.007587
500.000000	0.402313	0.070353	0.250948	0.041144	0.007587
525.000000	0.403187	0.070937	0.252407	0.041727	0.007879
550.000000	0.403352	0.070937	0.252407	0.041727	0.007879
575.000000	0.403460	0.070966	0.252699	0.041727	0.007879
600.000000	0.403762	0.070966	0.252699	0.041727	0.007879
625.000000	0.404153	0.070995	0.252991	0.041727	0.007879
650.000000	0.404607	0.071170	0.253575	0.041727	0.007879
675.000000	0.405638	0.072046	0.254450	0.042895	0.008462
700.000000	0.406703	0.072629	0.256201	0.043186	0.008462
725.000000	0.407948	0.073388	0.258535	0.043770	0.008754
750.000000	0.409493	0.074001	0.260870	0.044062	0.009046
775.000000	0.411912	0.074555	0.263788	0.044354	0.009046
800.000000	0.413033	0.074876	0.265538	0.044354	0.009046
825.000000	0.414412	0.075576	0.267581	0.044937	0.009046
850.000000	0.415122	0.075956	0.269040	0.045229	0.009046
875.000000	0.415490	0.076043	0.269624	0.045229	0.009046
900.000000	0.415599	0.076043	0.269624	0.045229	0.009046
925.000000	0.415793	0.076043	0.269624	0.045229	0.009046
950.000000	0.415902	0.076043	0.269624	0.045229	0.009046
975.000000	0.416203	0.076277	0.270791	0.045229	0.009046
1000.000000	0.416327	0.076452	0.271083	0.045521	0.009046
1500.000000	0.421102	0.078757	0.278961	0.047272	0.009338
2000.000000	0.424870	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338
2047.000000	0.424905	0.080624	0.285964	0.048439	0.009338


==> data/obj_cands/Pascal_Segmentation_val_2012_RIGOR.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1301.370600	0.734738	0.576160	0.836592	0.653049	0.417275


==> data/obj_cands/Pascal_Segmentation_val_2012_SCG.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
50.000000	0.559044	0.349664	0.607528	0.389262	0.196965
55.000000	0.565746	0.357222	0.616282	0.398308	0.204260
60.000000	0.571738	0.364196	0.623577	0.407353	0.210972
65.000000	0.576944	0.370441	0.630289	0.413773	0.215932
70.000000	0.581868	0.375664	0.636125	0.419025	0.221768
75.000000	0.588219	0.381412	0.644295	0.425737	0.225854
80.000000	0.591950	0.385527	0.648089	0.430989	0.229939
85.000000	0.596478	0.390604	0.652758	0.436242	0.235191
90.000000	0.600743	0.395244	0.660344	0.441202	0.238401
95.000000	0.604301	0.398891	0.664721	0.445871	0.240152
100.000000	0.608060	0.403239	0.669390	0.450540	0.244237
125.000000	0.622082	0.419434	0.685731	0.469507	0.261161
150.000000	0.635596	0.434987	0.706741	0.486139	0.273709
175.000000	0.644603	0.445521	0.718413	0.497520	0.283338
200.000000	0.652528	0.454946	0.728334	0.508608	0.292968
225.000000	0.659571	0.463612	0.736212	0.519697	0.301138
250.000000	0.666329	0.472250	0.744966	0.530201	0.308433
275.000000	0.672645	0.480566	0.752845	0.542165	0.317479
300.000000	0.677622	0.486198	0.761015	0.547126	0.323607
325.000000	0.681503	0.491188	0.766560	0.553837	0.327984
350.000000	0.685323	0.495331	0.771520	0.558506	0.333236
375.000000	0.688522	0.499300	0.776189	0.563467	0.337321
400.000000	0.691248	0.503268	0.779691	0.567552	0.341406
425.000000	0.694103	0.506770	0.784068	0.571929	0.344616
449.982747	0.696179	0.509629	0.787569	0.575139	0.348118
474.948240	0.699174	0.512431	0.792238	0.576598	0.348993
499.899241	0.701341	0.515057	0.794573	0.579516	0.353078
524.803313	0.703085	0.517508	0.796615	0.583601	0.354537
549.643202	0.705135	0.519667	0.799825	0.586227	0.355705
574.366460	0.706329	0.521506	0.800117	0.590020	0.357456
599.048999	0.708521	0.524015	0.802451	0.593230	0.359498
623.673568	0.710333	0.525824	0.805077	0.595273	0.360665
648.198068	0.712090	0.528188	0.807995	0.597315	0.363000
672.626639	0.714059	0.530872	0.810913	0.600525	0.364459
696.951001	0.715578	0.532973	0.813831	0.603151	0.365918
721.142857	0.717030	0.534929	0.816749	0.606069	0.367377
745.153899	0.718188	0.536504	0.817625	0.608696	0.368836
769.008972	0.719576	0.538488	0.820251	0.611030	0.369419
792.796411	0.720546	0.539860	0.821710	0.613073	0.370295
816.475500	0.721676	0.541552	0.822877	0.614532	0.372337
839.991028	0.722526	0.542778	0.823753	0.616574	0.373796
863.313320	0.723524	0.543974	0.824920	0.617741	0.374964
886.476881	0.724569	0.545433	0.825795	0.619200	0.376131
909.420980	0.725476	0.546280	0.827546	0.619784	0.376423
932.182885	0.725994	0.547097	0.827838	0.620368	0.377590
954.691511	0.727181	0.548847	0.829880	0.622994	0.379632
977.020014	0.727893	0.549781	0.831048	0.624745	0.379924
1380.759834	0.739420	0.565188	0.847388	0.640794	0.394222
1684.841960	0.746401	0.575781	0.858185	0.650131	0.408229
1893.601104	0.750334	0.581441	0.863729	0.655676	0.414940
2014.856453	0.752776	0.585322	0.867231	0.659761	0.417275
2078.535542	0.754032	0.587278	0.869565	0.661803	0.418442
2108.848171	0.754322	0.587890	0.870149	0.662971	0.418734
2121.632850	0.754488	0.588240	0.870732	0.663262	0.419025
2124.346446	0.754488	0.588240	0.870732	0.663262	0.419025
2125.040028	0.754488	0.588240	0.870732	0.663262	0.419025
2125.577640	0.754488	0.588240	0.870732	0.663262	0.419025
2125.577640	0.754488	0.588240	0.870732	0.663262	0.419025


==> data/obj_cands/Pascal_Segmentation_val_2012_SeSe.txt <==
ncands	jac_instance	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
8639.728778	0.778819	0.614882	0.932302	0.692442	0.416399


==> data/obj_cands_box/COCO_val2014_BING.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
2174.967238	0.234363	0.715420	0.156570	0.013598


==> data/obj_cands_box/COCO_val2014_COB.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.126528	0.232966	0.138273	0.069282
15.000000	0.149517	0.273588	0.163677	0.082534
20.000000	0.167213	0.304301	0.183416	0.093098
25.000000	0.181322	0.328520	0.199001	0.101666
30.000000	0.193315	0.348633	0.212541	0.109055
35.000000	0.203717	0.366087	0.224087	0.115469
40.000000	0.213153	0.381544	0.234749	0.121537
45.000000	0.221527	0.395444	0.243770	0.126966
50.000000	0.228990	0.407760	0.251991	0.131931
55.000000	0.235931	0.419021	0.259643	0.136525
60.000000	0.242390	0.429499	0.266723	0.140974
65.000000	0.248360	0.438923	0.273252	0.145055
69.999877	0.254060	0.448101	0.279368	0.149025
74.999753	0.259441	0.456582	0.285211	0.152873
79.999630	0.264214	0.464223	0.290418	0.156199
84.999432	0.269013	0.471685	0.295709	0.159683
89.999111	0.273462	0.478633	0.300567	0.162835
94.998716	0.277739	0.485308	0.305192	0.165931
99.998222	0.281829	0.491708	0.309731	0.168767
124.995754	0.300029	0.519567	0.329868	0.181981
149.992741	0.315071	0.542153	0.346754	0.192684
174.989310	0.328288	0.561583	0.361694	0.202354
199.985606	0.339796	0.578101	0.374630	0.211078
224.981903	0.350216	0.593100	0.386426	0.218931
249.977607	0.359810	0.606626	0.397337	0.226056
274.973287	0.368460	0.618505	0.407174	0.233046
299.968966	0.376435	0.629041	0.416546	0.239551
324.964102	0.383833	0.638507	0.425269	0.245743
349.958918	0.390754	0.647359	0.433365	0.251506
374.951955	0.397323	0.655476	0.441177	0.256970
399.944475	0.403603	0.663260	0.448444	0.262323
424.935463	0.409590	0.670527	0.455604	0.267340
449.923119	0.415326	0.677271	0.462556	0.272500
474.908009	0.420795	0.683664	0.469195	0.277388
499.885789	0.426037	0.689538	0.475402	0.282225
524.857323	0.431250	0.695321	0.481688	0.286889
549.819006	0.436204	0.700837	0.487516	0.291524
574.764122	0.441011	0.706191	0.493258	0.296098
599.686451	0.445620	0.711066	0.498969	0.300255
624.582263	0.450125	0.715642	0.504578	0.304395
649.436179	0.454312	0.720150	0.509731	0.308354
674.236915	0.458122	0.724137	0.514363	0.311801
698.972842	0.461837	0.727913	0.519068	0.315375
723.622531	0.465297	0.731228	0.523454	0.318749
748.178081	0.468589	0.734664	0.527493	0.321980
772.608878	0.471711	0.737742	0.531359	0.325070
796.886628	0.474612	0.740579	0.534965	0.327927
820.963831	0.477357	0.743391	0.538311	0.330666
844.796242	0.479915	0.745918	0.541497	0.333155
868.318685	0.482296	0.748342	0.544448	0.335555
891.461905	0.484474	0.750429	0.547156	0.337690
914.092262	0.486439	0.752360	0.549635	0.339591
936.131715	0.488288	0.754246	0.551913	0.341310
957.442771	0.489998	0.755970	0.554035	0.342895
977.918477	0.491542	0.757506	0.555914	0.344330
1147.311253	0.501382	0.766885	0.568216	0.353848
1150.983952	0.501533	0.767041	0.568396	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007
1151.015060	0.501535	0.767044	0.568400	0.354007


==> data/obj_cands_box/COCO_val2014_DeepMaskBoxes.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.190500	0.325555	0.224468	0.107352
15.000000	0.223955	0.382040	0.263561	0.127053
20.000000	0.248985	0.423047	0.292988	0.142396
25.000000	0.268382	0.454085	0.315739	0.154604
30.000000	0.284336	0.479510	0.334587	0.165075
35.000000	0.297300	0.499572	0.350082	0.173597
40.000000	0.308769	0.517047	0.363553	0.181488
45.000000	0.318722	0.532126	0.375459	0.188232
50.000000	0.327611	0.545284	0.386034	0.194539
55.000000	0.335568	0.556979	0.395739	0.199917
60.000000	0.342727	0.567214	0.404442	0.205177
65.000000	0.349187	0.576298	0.412260	0.209906
70.000000	0.355168	0.584772	0.419510	0.214389
75.000000	0.360602	0.592192	0.426046	0.218595
80.000000	0.365596	0.599213	0.432141	0.222291
85.000000	0.370374	0.605693	0.437834	0.225775
90.000000	0.374693	0.611525	0.443025	0.229080
95.000000	0.378772	0.617041	0.447969	0.232207
100.000000	0.382614	0.622138	0.452563	0.235282
125.000000	0.399072	0.643798	0.472486	0.248142
150.000000	0.411980	0.660191	0.488029	0.258984
175.000000	0.422682	0.673096	0.501104	0.268096
200.000000	0.431706	0.683657	0.512203	0.276092
225.000000	0.439534	0.692499	0.521693	0.283037
250.000000	0.446247	0.700123	0.529730	0.289354
275.000000	0.452381	0.706850	0.537309	0.295051
300.000000	0.457793	0.712664	0.543772	0.300355
325.000000	0.462714	0.717737	0.549857	0.305151
350.000000	0.467271	0.722573	0.555297	0.309654
375.000000	0.471281	0.726564	0.560214	0.313787
400.000000	0.474985	0.730239	0.564887	0.317525
425.000000	0.478486	0.733585	0.569190	0.321089
450.000000	0.481759	0.736720	0.573074	0.324640
475.000000	0.484855	0.739785	0.576731	0.327899
500.000000	0.487670	0.742565	0.580112	0.330732
525.000000	0.490441	0.745194	0.583461	0.333675
550.000000	0.492960	0.747648	0.586363	0.336404
575.000000	0.495443	0.749902	0.589342	0.339070
600.000000	0.497700	0.752000	0.592136	0.341570
625.000000	0.499859	0.754032	0.594574	0.344084
650.000000	0.501987	0.755990	0.597261	0.346355
675.000000	0.503906	0.757724	0.599553	0.348446
700.000000	0.505807	0.759427	0.601824	0.350519
725.000000	0.507627	0.760997	0.603963	0.352502
750.000000	0.509392	0.762533	0.606061	0.354538
775.000000	0.511100	0.764052	0.608051	0.356438
800.000000	0.512685	0.765421	0.609916	0.358175
825.000000	0.514240	0.766739	0.611775	0.359870
850.000000	0.515810	0.768084	0.613682	0.361611
875.000000	0.517254	0.769391	0.615336	0.363220
900.000000	0.518655	0.770598	0.617003	0.364846
925.000000	0.519943	0.771642	0.618515	0.366378
950.000000	0.521175	0.772657	0.619995	0.367789
975.000000	0.522446	0.773642	0.621573	0.369301
1000.000000	0.523564	0.774603	0.622818	0.370667


==> data/obj_cands_box/COCO_val2014_EB.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
5173.927489	0.457296	0.776080	0.599372	0.170962


==> data/obj_cands_box/COCO_val2014_GLS.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
997.247358	0.306044	0.509644	0.340995	0.191582


==> data/obj_cands_box/COCO_val2014_MCG.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.100683	0.197504	0.106475	0.051062
15.000000	0.123404	0.238219	0.131623	0.063395
20.000000	0.141123	0.268696	0.151431	0.073640
25.000000	0.154747	0.291500	0.166812	0.081716
30.000000	0.166456	0.310358	0.179984	0.089021
35.000000	0.176428	0.326328	0.191159	0.095546
40.000000	0.185134	0.340572	0.201064	0.101007
45.000000	0.192633	0.352603	0.209615	0.105743
50.000000	0.199653	0.363698	0.217530	0.110438
55.000000	0.205828	0.373549	0.224388	0.114581
60.000000	0.211535	0.382487	0.230886	0.118340
65.000000	0.216665	0.390701	0.236656	0.121870
70.000000	0.221520	0.398585	0.242120	0.125014
75.000000	0.226035	0.405721	0.247283	0.128038
80.000000	0.230344	0.412503	0.252130	0.130957
85.000000	0.234261	0.418546	0.256602	0.133592
90.000000	0.238018	0.424288	0.260878	0.136193
95.000000	0.241528	0.429718	0.264896	0.138564
100.000000	0.244913	0.434974	0.268637	0.140870
125.000000	0.259387	0.457691	0.284933	0.150654
150.000000	0.271157	0.476002	0.298060	0.158688
175.000000	0.281218	0.491538	0.309374	0.165664
200.000000	0.289923	0.504943	0.319241	0.171753
225.000000	0.297601	0.516974	0.327785	0.176960
250.000000	0.304490	0.527358	0.335634	0.181766
275.000000	0.310555	0.536709	0.342354	0.185940
300.000000	0.316061	0.545051	0.348633	0.189897
325.000000	0.321297	0.552977	0.354846	0.193443
350.000000	0.326098	0.560082	0.360290	0.196814
375.000000	0.330590	0.566611	0.365355	0.200097
400.000000	0.334845	0.572893	0.370255	0.203048
425.000000	0.338798	0.579009	0.374641	0.205724
450.000000	0.342677	0.584831	0.379041	0.208391
475.000000	0.346291	0.590046	0.383149	0.211033
500.000000	0.349764	0.595205	0.387043	0.213536
525.000000	0.353065	0.599837	0.390853	0.216071
550.000000	0.356218	0.604563	0.394393	0.218349
575.000000	0.359398	0.609192	0.398079	0.220703
600.000000	0.362346	0.613286	0.401453	0.222960
625.000000	0.365230	0.617530	0.404792	0.225037
650.000000	0.367973	0.621334	0.407985	0.227069
675.000000	0.370597	0.624870	0.411019	0.228983
700.000000	0.373136	0.628393	0.413931	0.231018
725.000000	0.375609	0.631909	0.416806	0.232873
749.999383	0.377855	0.635009	0.419406	0.234513
774.998148	0.380242	0.638462	0.422215	0.236330
799.996494	0.382502	0.641589	0.424860	0.238029
824.994470	0.384667	0.644436	0.427346	0.239755
849.991853	0.386817	0.647428	0.429811	0.241416
874.986569	0.388847	0.650126	0.432256	0.242910
899.974669	0.390758	0.652626	0.434534	0.244394
924.949388	0.392612	0.655098	0.436770	0.245767
949.909095	0.394514	0.657494	0.439079	0.247279
974.850385	0.396433	0.660101	0.441315	0.248701
999.771405	0.398175	0.662348	0.443396	0.250167
1490.921958	0.425940	0.697464	0.476314	0.272330
1963.296168	0.445323	0.720375	0.499801	0.288699
2411.343818	0.459773	0.736054	0.517841	0.301350
2831.761159	0.471030	0.747621	0.531810	0.311617
3221.652652	0.480111	0.756573	0.543259	0.320094
3578.925514	0.487592	0.763691	0.552801	0.327261
3902.443067	0.493852	0.769589	0.561035	0.333048
4190.656552	0.499203	0.774568	0.567939	0.338273
4443.123617	0.503551	0.778569	0.573476	0.342579
4660.959757	0.507335	0.781915	0.578406	0.346327
5375.658774	0.518358	0.791328	0.592809	0.357409


==> data/obj_cands_box/COCO_val2014_Obj.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1784.788860	0.221435	0.574859	0.192168	0.021119


==> data/obj_cands_box/COCO_val2014_QT.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.036047	0.089246	0.032235	0.013026
15.000000	0.039636	0.101399	0.034714	0.013342
20.000000	0.042170	0.109880	0.036468	0.013595
25.000000	0.044097	0.118232	0.037207	0.013650
30.000000	0.046344	0.126665	0.038552	0.013765
35.000000	0.047694	0.131002	0.039551	0.013917
40.000000	0.049075	0.135818	0.040438	0.014035
45.000000	0.050326	0.141647	0.040820	0.014049
50.000000	0.051758	0.147361	0.041492	0.014101
55.000000	0.052886	0.152312	0.041881	0.014119
60.000000	0.053784	0.155429	0.042456	0.014188
65.000000	0.054765	0.158581	0.043146	0.014309
70.000000	0.055458	0.161271	0.043503	0.014340
75.000000	0.055938	0.163091	0.043781	0.014372
80.000000	0.056325	0.164655	0.043975	0.014382
85.000000	0.056808	0.166902	0.044117	0.014396
90.000000	0.057276	0.168864	0.044318	0.014403
95.000000	0.057821	0.171246	0.044523	0.014427
100.000000	0.058405	0.173809	0.044717	0.014441
125.000000	0.060939	0.184092	0.045792	0.014521
150.000000	0.062094	0.188132	0.046513	0.014618
175.000000	0.063317	0.193513	0.046998	0.014666
200.000000	0.065314	0.202236	0.047799	0.014708
225.000000	0.066856	0.208883	0.048444	0.014736
250.000000	0.067847	0.212933	0.048929	0.014763
275.000000	0.068676	0.215828	0.049457	0.014815
300.000000	0.069119	0.217742	0.049609	0.014822
325.000000	0.069563	0.219631	0.049782	0.014829
350.000000	0.070140	0.222291	0.049987	0.014840
375.000000	0.070773	0.224981	0.050237	0.014857
400.000000	0.071356	0.227568	0.050420	0.014871
425.000000	0.071919	0.230151	0.050601	0.014874
450.000000	0.072439	0.232263	0.050847	0.014892
475.000000	0.072901	0.234412	0.050999	0.014899
500.000000	0.073319	0.236004	0.051218	0.014926
525.000000	0.073736	0.237484	0.051485	0.014947
550.000000	0.073869	0.237963	0.051554	0.014961
575.000000	0.073974	0.238417	0.051603	0.014961
600.000000	0.074129	0.239110	0.051651	0.014965
625.000000	0.074324	0.239949	0.051721	0.014971
650.000000	0.074517	0.240830	0.051797	0.014975
675.000000	0.074793	0.242144	0.051884	0.014985
700.000000	0.075120	0.243559	0.051995	0.014992
725.000000	0.075528	0.245428	0.052092	0.014992
750.000000	0.075949	0.247279	0.052223	0.014992
775.000000	0.076417	0.249273	0.052369	0.015010
800.000000	0.076907	0.251388	0.052542	0.015030
825.000000	0.077266	0.253035	0.052664	0.015034
850.000000	0.077643	0.254612	0.052837	0.015041
875.000000	0.077922	0.255819	0.052938	0.015041
900.000000	0.078171	0.256869	0.053049	0.015044
925.000000	0.078356	0.257684	0.053094	0.015044
950.000000	0.078543	0.258430	0.053191	0.015048
975.000000	0.078676	0.259005	0.053236	0.015051
1000.000000	0.078809	0.259563	0.053295	0.015055
1500.000000	0.080546	0.266810	0.053999	0.015089
2000.000000	0.082213	0.273845	0.054657	0.015117
2500.000000	0.082630	0.275610	0.054793	0.015117
3000.000000	0.083543	0.279403	0.055150	0.015141
3500.000000	0.084650	0.283987	0.055566	0.015173
4000.000000	0.085067	0.285724	0.055715	0.015180
4500.000000	0.085141	0.286008	0.055750	0.015180
5000.000000	0.085221	0.286320	0.055781	0.015183
5500.000000	0.085396	0.287027	0.055854	0.015190
6000.000000	0.085697	0.288196	0.055999	0.015200
8191.000000	0.086414	0.290990	0.056297	0.015218


==> data/obj_cands_box/COCO_val2014_RP.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1765.680328	0.389688	0.657275	0.441309	0.232994


==> data/obj_cands_box/COCO_val2014_RPN_VOC07.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.140779	0.231271	0.171600	0.078529
15.000000	0.160000	0.261103	0.194508	0.091254
20.000000	0.174576	0.284358	0.211373	0.100931
25.000000	0.186285	0.303521	0.224808	0.108743
30.000000	0.195835	0.319075	0.235740	0.115164
35.000000	0.204096	0.332278	0.245046	0.121069
40.000000	0.211245	0.343831	0.253354	0.125846
45.000000	0.217279	0.353255	0.260285	0.130035
50.000000	0.222896	0.362426	0.266630	0.134064
55.000000	0.227804	0.370366	0.272032	0.137441
60.000000	0.232372	0.377702	0.277063	0.140634
65.000000	0.236552	0.384245	0.281768	0.143689
70.000000	0.240290	0.390243	0.286157	0.146282
75.000000	0.243643	0.395569	0.289818	0.148782
80.000000	0.246714	0.400485	0.293286	0.150998
85.000000	0.249607	0.405125	0.296496	0.153033
90.000000	0.252357	0.409351	0.299679	0.155096
95.000000	0.254950	0.413377	0.302547	0.157090
100.000000	0.257371	0.417284	0.305168	0.158851
125.000000	0.267132	0.432963	0.316360	0.165470
150.000000	0.274525	0.444800	0.324557	0.170938
175.000000	0.280175	0.453558	0.330766	0.175358
200.000000	0.284843	0.460732	0.335825	0.179138
225.000000	0.288508	0.466002	0.339864	0.182293
250.000000	0.291626	0.470513	0.343120	0.185278
275.000000	0.294285	0.474077	0.345988	0.187827
300.000000	0.296642	0.477219	0.348501	0.190028
325.000000	0.298637	0.479660	0.350516	0.192043
350.000000	0.300441	0.481889	0.352444	0.193863
375.000000	0.302105	0.483844	0.354226	0.195770
400.000000	0.303647	0.485575	0.355779	0.197511
425.000000	0.305085	0.487267	0.357176	0.199088
450.000000	0.306480	0.488782	0.358612	0.200635
475.000000	0.307729	0.490096	0.359978	0.202077
500.000000	0.308946	0.491424	0.361160	0.203554
525.000000	0.310089	0.492703	0.362356	0.204910
550.000000	0.311198	0.493938	0.363417	0.206130
575.000000	0.312223	0.495120	0.364402	0.207309
600.000000	0.313225	0.496202	0.365421	0.208557
625.000000	0.314225	0.497238	0.366302	0.209840
650.000000	0.315171	0.498289	0.367259	0.211060
675.000000	0.316080	0.499287	0.368136	0.212135
700.000000	0.316958	0.500185	0.368989	0.213255
725.000000	0.317809	0.501052	0.369794	0.214268
750.000000	0.318633	0.501874	0.370549	0.215329
775.000000	0.319432	0.502675	0.371361	0.216313
800.000000	0.320221	0.503511	0.372113	0.217305
825.000000	0.320990	0.504246	0.372862	0.218303
850.000000	0.321715	0.504984	0.373583	0.219156
875.000000	0.322417	0.505653	0.374263	0.220016
900.000000	0.323145	0.506361	0.374918	0.220946
925.000000	0.323820	0.506974	0.375532	0.221837
950.000000	0.324514	0.507692	0.376211	0.222679
975.000000	0.325152	0.508306	0.376804	0.223497
1000.000000	0.325777	0.508940	0.377408	0.224257
1500.000000	0.336457	0.518551	0.387674	0.237977
1999.990124	0.344134	0.525104	0.394789	0.248163
2498.856409	0.350066	0.530284	0.399951	0.255951
2988.724077	0.354588	0.534320	0.403994	0.261713
3452.596287	0.358176	0.537645	0.407264	0.266221
3878.145862	0.360851	0.540232	0.409885	0.269542
4263.077227	0.362853	0.542343	0.411945	0.271869
4610.398479	0.364319	0.543959	0.413404	0.273509
4924.033676	0.365338	0.545298	0.414472	0.274486
5206.955362	0.366024	0.546327	0.415173	0.275038
5206.955362	0.366024	0.546327	0.415173	0.275038


==> data/obj_cands_box/COCO_val2014_SCG.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.095568	0.196425	0.099919	0.043507
15.000000	0.116639	0.233549	0.123815	0.054526
20.000000	0.132245	0.259813	0.141764	0.063388
25.000000	0.144439	0.279881	0.155810	0.070877
30.000000	0.154707	0.296288	0.167679	0.077222
35.000000	0.163382	0.310053	0.177799	0.082815
40.000000	0.170860	0.322050	0.186273	0.087710
45.000000	0.177397	0.332510	0.193728	0.092062
50.000000	0.183357	0.341875	0.200530	0.096108
55.000000	0.188603	0.350235	0.206387	0.099617
60.000000	0.193323	0.357728	0.211695	0.102724
65.000000	0.197710	0.364801	0.216487	0.105691
70.000000	0.201762	0.371267	0.220952	0.108431
75.000000	0.205379	0.377005	0.224950	0.110903
80.000000	0.208764	0.382574	0.228587	0.113191
85.000000	0.212167	0.387958	0.232478	0.115545
90.000000	0.215363	0.392993	0.236212	0.117643
95.000000	0.218289	0.397739	0.239467	0.119612
100.000000	0.221009	0.402063	0.242477	0.121540
125.000000	0.233018	0.421292	0.255632	0.129757
150.000000	0.242810	0.436905	0.266446	0.136283
175.000000	0.251287	0.450497	0.275849	0.142149
200.000000	0.258507	0.462185	0.283962	0.146938
225.000000	0.265019	0.472597	0.291119	0.151358
250.000000	0.271087	0.481983	0.298039	0.155366
275.000000	0.276656	0.490824	0.304346	0.158986
300.000000	0.281870	0.499038	0.310188	0.162419
324.999901	0.286688	0.506517	0.315660	0.165654
349.997383	0.291091	0.513604	0.320646	0.168538
374.991458	0.295201	0.519987	0.325309	0.171291
399.982323	0.299017	0.525878	0.329657	0.173739
424.966769	0.302545	0.531425	0.333592	0.176055
449.943290	0.305973	0.536782	0.337580	0.178260
474.904676	0.309263	0.541851	0.341425	0.180386
499.835350	0.312402	0.546664	0.344940	0.182515
524.729014	0.315320	0.551071	0.348279	0.184436
549.576412	0.318096	0.555290	0.351507	0.186329
574.360557	0.320854	0.559551	0.354638	0.188218
599.079696	0.323422	0.563670	0.357634	0.189883
623.714596	0.325924	0.567488	0.360546	0.191658
648.248074	0.328360	0.571073	0.363393	0.193423
672.664280	0.330741	0.574745	0.366167	0.194952
696.954103	0.332981	0.578250	0.368604	0.196460
721.104706	0.335083	0.581589	0.370927	0.197875
745.100780	0.337147	0.584744	0.373372	0.199220
768.932377	0.339301	0.587903	0.375993	0.200659
792.598682	0.341245	0.590815	0.378365	0.201872
816.097126	0.343068	0.593523	0.380538	0.203114
839.419835	0.344912	0.596294	0.382619	0.204390
862.555155	0.346690	0.598946	0.384765	0.205527
885.495260	0.348323	0.601380	0.386748	0.206612
908.227459	0.349938	0.603758	0.388648	0.207631
930.755950	0.351564	0.606151	0.390521	0.208796
953.077795	0.353188	0.608436	0.392396	0.209979
975.183957	0.354671	0.610585	0.394133	0.210970
1369.336140	0.377560	0.643365	0.421771	0.226920
1667.248815	0.391730	0.662445	0.439086	0.237214
1872.386110	0.400441	0.673977	0.450105	0.243635
1997.166403	0.405601	0.680585	0.456606	0.247525
2063.859940	0.408145	0.683792	0.459803	0.249515
2093.817401	0.409189	0.685117	0.461117	0.250271
2105.172329	0.409582	0.685606	0.461585	0.250583
2109.010690	0.409696	0.685731	0.461737	0.250701
2110.190327	0.409729	0.685758	0.461783	0.250739
2110.537404	0.409737	0.685765	0.461789	0.250746
2110.812142	0.409743	0.685772	0.461796	0.250750


==> data/obj_cands_box/COCO_val2014_SeSe.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
32066.173835	0.654896	0.916499	0.773663	0.486057


==> data/obj_cands_box/COCO_val2014_SharpMaskBoxes.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.204128	0.330773	0.236857	0.130472
15.000000	0.239630	0.387972	0.277988	0.153120
20.000000	0.266003	0.429381	0.308736	0.170508
25.000000	0.286368	0.460555	0.332840	0.184196
30.000000	0.302973	0.486171	0.352190	0.195555
35.000000	0.316542	0.506711	0.368011	0.204913
40.000000	0.328414	0.524012	0.381887	0.213657
45.000000	0.338668	0.539154	0.393821	0.221074
50.000000	0.347828	0.552260	0.404670	0.227752
55.000000	0.356066	0.563944	0.414465	0.233538
60.000000	0.363444	0.574284	0.423366	0.239044
65.000000	0.370152	0.583281	0.431250	0.244259
70.000000	0.376356	0.591699	0.438618	0.249259
75.000000	0.381885	0.599293	0.445279	0.253548
80.000000	0.386972	0.606088	0.451253	0.257459
85.000000	0.391890	0.612707	0.457001	0.261262
90.000000	0.396227	0.618421	0.462147	0.264733
95.000000	0.400466	0.624101	0.467171	0.268214
100.000000	0.404423	0.629232	0.471945	0.271491
125.000000	0.421339	0.650504	0.492360	0.285058
150.000000	0.434534	0.667084	0.508060	0.296316
175.000000	0.445396	0.680079	0.521093	0.305553
200.000000	0.454623	0.690727	0.532160	0.313860
225.000000	0.462617	0.699613	0.541862	0.320895
250.000000	0.469434	0.707241	0.549961	0.327365
275.000000	0.475665	0.713995	0.557318	0.333232
300.000000	0.481060	0.719723	0.563788	0.338568
325.000000	0.486117	0.724824	0.570106	0.343300
350.000000	0.490758	0.729622	0.575698	0.347829
375.000000	0.494867	0.733752	0.580618	0.351923
400.000000	0.498753	0.737514	0.585493	0.355841
425.000000	0.502289	0.740929	0.589754	0.359510
450.000000	0.505601	0.744185	0.593735	0.362856
475.000000	0.508717	0.747218	0.597403	0.366042
500.000000	0.511635	0.750023	0.600999	0.369006
525.000000	0.514456	0.752731	0.604275	0.371995
550.000000	0.516977	0.755238	0.607250	0.374568
575.000000	0.519429	0.757416	0.610180	0.377200
600.000000	0.521731	0.759499	0.612943	0.379640
625.000000	0.523956	0.761538	0.615422	0.382158
650.000000	0.526127	0.763553	0.617981	0.384543
675.000000	0.528165	0.765397	0.620380	0.386814
700.000000	0.530082	0.767106	0.622624	0.388946
725.000000	0.531965	0.768705	0.624721	0.391131
750.000000	0.533736	0.770307	0.626829	0.392996
775.000000	0.535451	0.771718	0.628816	0.395004
800.000000	0.537119	0.773143	0.630751	0.396762
825.000000	0.538739	0.774516	0.632644	0.398603
850.000000	0.540321	0.775944	0.634475	0.400378
875.000000	0.541849	0.777331	0.636177	0.402125
900.000000	0.543266	0.778600	0.637859	0.403724
925.000000	0.544569	0.779717	0.639336	0.405229
950.000000	0.545855	0.780715	0.640882	0.406640
975.000000	0.547198	0.781773	0.642422	0.408158
1000.000000	0.548423	0.782855	0.643743	0.409597


==> data/obj_cands_box/Pascal_Segmentation_val_2012_BING.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1930.599034	0.329326	0.898453	0.259119	0.038226


==> data/obj_cands_box/Pascal_Segmentation_val_2012_COB.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.325299	0.543916	0.355121	0.203677
15.000000	0.358068	0.588561	0.393347	0.226729
20.000000	0.381587	0.619784	0.420193	0.245988
25.000000	0.401226	0.646046	0.442369	0.261745
30.000000	0.418267	0.665305	0.463963	0.275460
35.000000	0.433820	0.682521	0.482930	0.289466
39.998620	0.443828	0.692734	0.492559	0.299387
44.995169	0.453808	0.702364	0.503939	0.308725
49.991718	0.462474	0.711993	0.513861	0.318354
54.988268	0.471958	0.723373	0.524365	0.329151
59.984817	0.481938	0.731835	0.535162	0.339656
64.981366	0.491684	0.742048	0.547709	0.348993
69.977916	0.499008	0.749927	0.556172	0.358039
74.974465	0.504786	0.756638	0.562299	0.365334
79.971014	0.510943	0.763058	0.568135	0.372629
84.967564	0.516224	0.768019	0.571637	0.379924
89.964113	0.521535	0.772687	0.577473	0.385760
94.960663	0.527342	0.777064	0.583893	0.392472
99.957212	0.531398	0.780858	0.587102	0.397432
124.939959	0.554596	0.802451	0.611905	0.424570
149.922705	0.571987	0.815874	0.629122	0.449373
174.905452	0.586110	0.829589	0.645171	0.462212
199.888199	0.596849	0.839802	0.655384	0.474759
224.870945	0.607062	0.845638	0.669098	0.485264
249.853692	0.617216	0.851474	0.680479	0.498395
274.836439	0.624132	0.856726	0.686898	0.506274
299.819186	0.632011	0.863729	0.695069	0.515028
324.801932	0.641640	0.873359	0.705282	0.525241
349.784679	0.648001	0.876568	0.712868	0.533411
374.749482	0.654625	0.882404	0.719580	0.542165
399.697723	0.659907	0.886198	0.725124	0.547709
424.645963	0.664780	0.890575	0.730960	0.552086
449.594203	0.670820	0.893493	0.738839	0.558798
474.542443	0.675051	0.895535	0.744675	0.565217
499.490683	0.679720	0.898162	0.751970	0.569594
524.403037	0.683367	0.899912	0.755471	0.573971
549.299517	0.687161	0.902830	0.759848	0.580391
574.182195	0.691684	0.906040	0.765101	0.586519
599.006211	0.694981	0.909834	0.769478	0.589729
623.786059	0.698599	0.911293	0.772979	0.595565
648.510697	0.701167	0.912168	0.777064	0.598483
673.116632	0.704114	0.913627	0.780274	0.601109
697.573499	0.706507	0.914794	0.783484	0.604902
721.869565	0.708725	0.915961	0.786110	0.608404
745.962733	0.711001	0.917712	0.788445	0.611030
769.832988	0.712518	0.918296	0.789612	0.613948
793.435473	0.715057	0.920047	0.793114	0.616282
816.718427	0.716749	0.920922	0.794864	0.619200
839.737060	0.718704	0.921506	0.796615	0.621827
862.391304	0.720193	0.922089	0.797782	0.624453
884.604555	0.722148	0.923256	0.800409	0.626204
906.380952	0.723169	0.923840	0.801868	0.627079
927.585231	0.724424	0.925591	0.803327	0.628246
948.279503	0.725416	0.926758	0.804202	0.629122
968.307798	0.726729	0.927925	0.805953	0.631164
1175.642512	0.734462	0.935220	0.812081	0.642544
1185.334023	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544
1185.378192	0.734491	0.935220	0.812081	0.642544


==> data/obj_cands_box/Pascal_Segmentation_val_2012_CPMC.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
706.155970	0.611088	0.829297	0.692442	0.481762


==> data/obj_cands_box/Pascal_Segmentation_val_2012_EB.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
3290.285024	0.585001	0.919463	0.790779	0.249781


==> data/obj_cands_box/Pascal_Segmentation_val_2012_GLS.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1056.367840	0.574263	0.816166	0.651299	0.430114


==> data/obj_cands_box/Pascal_Segmentation_val_2012_MCG.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.256026	0.471841	0.273417	0.142690
15.000000	0.298862	0.537788	0.320689	0.169828
20.000000	0.327867	0.577181	0.354829	0.189670
25.000000	0.352524	0.606069	0.386927	0.207762
30.000000	0.369419	0.628830	0.404144	0.220601
35.000000	0.387102	0.650131	0.424570	0.234316
40.000000	0.400292	0.664430	0.438576	0.248030
45.000000	0.410505	0.676685	0.449081	0.257076
50.000000	0.422148	0.688941	0.463963	0.266414
55.000000	0.431252	0.699446	0.475051	0.276043
60.000000	0.438255	0.704990	0.482054	0.284214
65.000000	0.446396	0.714911	0.492267	0.290050
70.000000	0.451824	0.720455	0.498103	0.294427
75.000000	0.459352	0.727750	0.508316	0.302305
80.000000	0.464254	0.730376	0.514444	0.309600
85.000000	0.469098	0.734170	0.520864	0.313977
90.000000	0.473388	0.737380	0.525533	0.318938
95.000000	0.478523	0.742924	0.531077	0.323315
100.000000	0.481500	0.746134	0.534578	0.326525
125.000000	0.499737	0.762766	0.557631	0.346075
150.000000	0.515144	0.775897	0.575722	0.363292
175.000000	0.528042	0.789028	0.588561	0.376423
200.000000	0.537088	0.794864	0.598483	0.389554
225.000000	0.545492	0.801284	0.607237	0.401226
250.000000	0.552874	0.807412	0.614823	0.410271
275.000000	0.558477	0.812664	0.619492	0.417566
300.000000	0.563000	0.816749	0.624453	0.421360
325.000000	0.568077	0.821710	0.629997	0.427779
350.000000	0.572308	0.824920	0.636708	0.433615
375.000000	0.576889	0.829297	0.641085	0.440035
400.000000	0.580712	0.833382	0.644004	0.444996
425.000000	0.584039	0.836300	0.647797	0.449081
450.000000	0.588036	0.838634	0.654800	0.452874
475.000000	0.591859	0.841844	0.658010	0.458127
500.000000	0.595798	0.843595	0.664138	0.461628
525.000000	0.598016	0.846513	0.666472	0.463671
550.000000	0.601167	0.848556	0.670849	0.467172
575.000000	0.604231	0.851182	0.673767	0.471549
600.000000	0.607704	0.853516	0.676977	0.475635
625.000000	0.610388	0.856434	0.680187	0.478261
650.000000	0.613540	0.860228	0.683397	0.480887
674.988958	0.616662	0.863437	0.687190	0.484389
699.971705	0.618967	0.865188	0.689816	0.487598
724.954451	0.620805	0.866355	0.691567	0.489933
749.937198	0.623607	0.868398	0.694193	0.493143
774.919945	0.625357	0.868982	0.696528	0.495185
799.896480	0.627196	0.869857	0.699154	0.497520
824.861974	0.629122	0.871316	0.702655	0.499854
849.827467	0.631164	0.872775	0.704990	0.502189
874.777088	0.632565	0.873942	0.707032	0.503939
899.694272	0.634287	0.875693	0.709075	0.505398
924.583161	0.635775	0.875985	0.711993	0.507149
949.416839	0.637759	0.877736	0.714036	0.508900
974.180124	0.639772	0.878903	0.715495	0.512110
998.884058	0.640998	0.879778	0.716370	0.513861
1480.306418	0.665159	0.898745	0.744383	0.537205
1937.397516	0.678932	0.909250	0.758973	0.552670
2368.325742	0.689262	0.913335	0.769186	0.563758
2769.779848	0.696411	0.917712	0.778523	0.573096
3141.238785	0.701605	0.923840	0.784651	0.578640
3483.213251	0.706215	0.927633	0.790196	0.583893
3789.478951	0.710359	0.930260	0.798950	0.586811
4061.429952	0.712927	0.932011	0.801868	0.589729
4297.570738	0.714678	0.934345	0.803618	0.591188
4499.348516	0.716545	0.935512	0.806245	0.592063
5156.587992	0.722556	0.939597	0.812372	0.599358


==> data/obj_cands_box/Pascal_Segmentation_val_2012_Obj.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1740.338164	0.385498	0.858185	0.397724	0.051065


==> data/obj_cands_box/Pascal_Segmentation_val_2012_QT.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.096673	0.248906	0.088124	0.025970
15.000000	0.102626	0.268165	0.091625	0.026846
20.000000	0.105107	0.277502	0.092501	0.026846
25.000000	0.107674	0.289466	0.094543	0.026846
30.000000	0.110592	0.301138	0.095711	0.027137
35.000000	0.111730	0.305223	0.096586	0.027429
40.000000	0.113014	0.310184	0.097170	0.027721
45.000000	0.113715	0.313977	0.097170	0.027721
50.000000	0.115553	0.321272	0.098337	0.027721
55.000000	0.116779	0.326233	0.099504	0.027721
60.000000	0.117070	0.327984	0.099504	0.027721
65.000000	0.117420	0.329734	0.099796	0.027721
70.000000	0.117654	0.330610	0.099796	0.027721
75.000000	0.118296	0.332361	0.100379	0.027721
80.000000	0.118617	0.333236	0.100379	0.027721
85.000000	0.119230	0.336154	0.100671	0.027721
90.000000	0.119434	0.337321	0.100671	0.027721
95.000000	0.119959	0.339656	0.100963	0.027721
100.000000	0.120309	0.341406	0.100963	0.027721
125.000000	0.121973	0.346367	0.102422	0.027721
150.000000	0.122439	0.348118	0.102714	0.027721
175.000000	0.123023	0.350160	0.103297	0.027721
200.000000	0.124161	0.356580	0.103589	0.027721
225.000000	0.124628	0.358039	0.103881	0.027721
250.000000	0.124657	0.358331	0.103881	0.027721
275.000000	0.125066	0.359498	0.104173	0.027721
300.000000	0.125299	0.360957	0.104173	0.027721
325.000000	0.125503	0.361833	0.104173	0.027721
350.000000	0.125620	0.362416	0.104173	0.027721
375.000000	0.125678	0.363000	0.104173	0.027721
400.000000	0.125912	0.363583	0.104465	0.027721
425.000000	0.126350	0.365042	0.105340	0.027721
450.000000	0.126379	0.365334	0.105340	0.027721
475.000000	0.126787	0.366210	0.105632	0.027721
500.000000	0.126933	0.367085	0.105632	0.027721
525.000000	0.127196	0.367960	0.105924	0.027721
550.000000	0.127196	0.367960	0.105924	0.027721
575.000000	0.127196	0.367960	0.105924	0.027721
600.000000	0.127196	0.367960	0.105924	0.027721
625.000000	0.127313	0.368252	0.105924	0.027721
650.000000	0.127313	0.368252	0.105924	0.027721
675.000000	0.127692	0.369128	0.106507	0.027721
700.000000	0.127838	0.370003	0.106507	0.027721
725.000000	0.128246	0.371170	0.107091	0.027721
750.000000	0.128421	0.371754	0.107383	0.027721
775.000000	0.128684	0.373505	0.107383	0.027721
800.000000	0.128713	0.373796	0.107383	0.027721
825.000000	0.128947	0.374672	0.107383	0.027721
850.000000	0.129093	0.375255	0.107383	0.027721
875.000000	0.129093	0.375255	0.107383	0.027721
900.000000	0.129093	0.375255	0.107383	0.027721
925.000000	0.129093	0.375255	0.107383	0.027721
950.000000	0.129122	0.375547	0.107383	0.027721
975.000000	0.129122	0.375547	0.107383	0.027721
1000.000000	0.129180	0.375839	0.107383	0.027721
1500.000000	0.129647	0.377298	0.107966	0.027721
2000.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721
2047.000000	0.129968	0.378757	0.107966	0.027721


==> data/obj_cands_box/Pascal_Segmentation_val_2012_RP.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
1260.168392	0.625095	0.856434	0.714619	0.485264


==> data/obj_cands_box/Pascal_Segmentation_val_2012_RPN_VOC07.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.425708	0.621535	0.519113	0.297928
15.000000	0.465159	0.672016	0.564634	0.332944
20.000000	0.490108	0.703531	0.592647	0.355121
25.000000	0.509221	0.726583	0.613656	0.372629
30.000000	0.522965	0.745842	0.630289	0.389554
35.000000	0.535308	0.757514	0.644004	0.404144
40.000000	0.545200	0.769186	0.654508	0.411730
45.000000	0.554071	0.779691	0.665889	0.418442
50.000000	0.561716	0.787861	0.672600	0.426612
55.000000	0.569128	0.797491	0.680479	0.434783
60.000000	0.575868	0.804494	0.687482	0.444996
65.000000	0.581179	0.810038	0.693318	0.452874
70.000000	0.585177	0.814707	0.697111	0.458127
75.000000	0.588649	0.817917	0.700905	0.461920
80.000000	0.591830	0.822002	0.702655	0.464838
85.000000	0.595098	0.824920	0.706741	0.470674
90.000000	0.598074	0.827546	0.711118	0.473008
95.000000	0.600496	0.829297	0.713744	0.476510
100.000000	0.603735	0.832215	0.716370	0.480303
125.000000	0.614648	0.843595	0.727750	0.491392
150.000000	0.622819	0.853224	0.735045	0.502189
175.000000	0.628976	0.857310	0.741757	0.511234
200.000000	0.633995	0.861978	0.746425	0.519113
225.000000	0.637759	0.866939	0.748176	0.523782
250.000000	0.640648	0.868106	0.750511	0.527867
275.000000	0.643887	0.870149	0.753720	0.531952
300.000000	0.645959	0.871024	0.755179	0.534287
325.000000	0.649022	0.873067	0.758097	0.536913
350.000000	0.651299	0.874818	0.759556	0.540123
375.000000	0.653166	0.874818	0.761015	0.543624
400.000000	0.654917	0.875693	0.762766	0.546250
425.000000	0.656317	0.876277	0.764517	0.547126
450.000000	0.657601	0.876860	0.765392	0.549168
475.000000	0.659119	0.878027	0.766560	0.552378
500.000000	0.660461	0.878611	0.767435	0.554421
525.000000	0.661833	0.879195	0.768310	0.557339
550.000000	0.663146	0.879195	0.769478	0.559381
575.000000	0.664079	0.879778	0.769769	0.560257
600.000000	0.665480	0.880070	0.770353	0.562883
625.000000	0.667143	0.880362	0.771812	0.565217
650.000000	0.668310	0.880654	0.772979	0.566385
675.000000	0.669361	0.880945	0.773563	0.567552
700.000000	0.670266	0.881529	0.773855	0.569011
725.000000	0.671433	0.881529	0.774730	0.571929
750.000000	0.672250	0.881821	0.775022	0.572804
775.000000	0.673096	0.882113	0.775605	0.574263
800.000000	0.674030	0.882113	0.775605	0.576014
825.000000	0.674643	0.882404	0.776189	0.577473
850.000000	0.675810	0.882988	0.777356	0.580391
875.000000	0.676423	0.882988	0.777356	0.581266
900.000000	0.677181	0.883572	0.777648	0.583309
925.000000	0.678027	0.883572	0.778815	0.585352
950.000000	0.678699	0.883572	0.779399	0.585935
975.000000	0.679574	0.883863	0.779691	0.586811
1000.000000	0.680333	0.884447	0.780274	0.587686
1500.000000	0.693872	0.889408	0.790779	0.607528
1999.930987	0.703210	0.890575	0.797491	0.622994
2497.225673	0.709308	0.891158	0.802159	0.635249
2983.340235	0.713773	0.891742	0.805369	0.641669
3446.100759	0.717275	0.894368	0.807704	0.648381
3865.272602	0.719872	0.894952	0.810038	0.650423
4238.164251	0.721739	0.895244	0.810913	0.653341
4565.424431	0.722585	0.895535	0.811205	0.654800
4854.906832	0.723344	0.896411	0.811789	0.656259
5110.089717	0.723782	0.896411	0.812081	0.657426
5110.089717	0.723782	0.896411	0.812081	0.657426


==> data/obj_cands_box/Pascal_Segmentation_val_2012_SCG.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
10.000000	0.259148	0.491100	0.276335	0.137146
15.000000	0.298891	0.546250	0.325941	0.163116
20.000000	0.326554	0.583893	0.359206	0.184710
25.000000	0.347359	0.606361	0.383134	0.203677
30.000000	0.363729	0.622702	0.405311	0.217683
35.000000	0.377444	0.639043	0.419025	0.230814
40.000000	0.388678	0.647797	0.432740	0.241903
45.000000	0.396878	0.656259	0.442369	0.250073
50.000000	0.405865	0.663554	0.452582	0.258827
55.000000	0.414619	0.671141	0.461045	0.267873
60.000000	0.422527	0.678436	0.470090	0.277502
65.000000	0.428071	0.683105	0.477094	0.283338
70.000000	0.432594	0.688065	0.481179	0.288007
75.000000	0.437292	0.693318	0.486431	0.293259
80.000000	0.441552	0.697111	0.490808	0.296761
85.000000	0.445959	0.702364	0.497228	0.300846
90.000000	0.450336	0.707616	0.501313	0.304931
95.000000	0.453662	0.710826	0.505107	0.308433
100.000000	0.456755	0.714036	0.507441	0.313102
125.000000	0.472104	0.730085	0.525533	0.327692
150.000000	0.485410	0.746134	0.539539	0.338197
175.000000	0.494981	0.754596	0.549752	0.348118
200.000000	0.502568	0.764809	0.558214	0.354537
225.000000	0.510826	0.772104	0.569303	0.361541
250.000000	0.519171	0.781733	0.578057	0.369711
275.000000	0.526904	0.791071	0.585935	0.376423
300.000000	0.532419	0.797199	0.593814	0.380800
325.000000	0.538459	0.800992	0.600817	0.388678
350.000000	0.543128	0.805953	0.604902	0.392763
375.000000	0.548585	0.810622	0.610155	0.400642
400.000000	0.551999	0.814415	0.615699	0.403268
425.000000	0.555763	0.818792	0.619784	0.406478
449.982747	0.558594	0.821126	0.624745	0.407937
474.948240	0.561774	0.824336	0.627371	0.410563
499.899241	0.564634	0.825212	0.630872	0.414357
524.803313	0.566939	0.826671	0.633790	0.417566
549.643202	0.569974	0.829297	0.638167	0.420193
574.366460	0.572367	0.831339	0.641669	0.422235
599.048999	0.574467	0.834841	0.644587	0.423111
623.673568	0.576452	0.836884	0.646338	0.425737
648.198068	0.578611	0.838343	0.648964	0.428655
672.626639	0.580741	0.840677	0.652758	0.429822
696.951001	0.582259	0.842428	0.653925	0.430697
721.142857	0.584680	0.844762	0.656259	0.433907
745.153899	0.586110	0.845638	0.658302	0.435074
769.008972	0.588007	0.847388	0.660928	0.435950
792.796411	0.589495	0.849139	0.662679	0.437409
816.475500	0.591071	0.850890	0.664430	0.439451
839.991028	0.592442	0.852057	0.666764	0.440035
863.313320	0.593347	0.852349	0.667931	0.440910
886.476881	0.594893	0.853516	0.670266	0.442661
909.420980	0.595973	0.854392	0.671725	0.443828
932.182885	0.596790	0.854392	0.673184	0.444704
954.691511	0.598016	0.855851	0.674934	0.445579
977.020014	0.599125	0.857310	0.676102	0.446746
1380.759834	0.613540	0.870732	0.690108	0.461920
1684.841960	0.624190	0.881237	0.702947	0.474176
1893.601104	0.630347	0.887949	0.709659	0.480012
2014.856453	0.633645	0.891742	0.713744	0.483513
2078.535542	0.635746	0.894660	0.715786	0.484680
2108.848171	0.636708	0.895244	0.716954	0.485556
2121.632850	0.636971	0.895244	0.717537	0.485848
2124.346446	0.637117	0.895244	0.717829	0.485848
2125.040028	0.637117	0.895244	0.717829	0.485848
2125.577640	0.637117	0.895244	0.717829	0.485848
2125.577640	0.637117	0.895244	0.717829	0.485848


==> data/obj_cands_box/Pascal_Segmentation_val_2012_SeSe.txt <==
ncands	average_recall	rec_at_0.5	rec_at_0.7	rec_at_0.85
21569.523810	0.792326	0.972571	0.901663	0.696528


==> data/orient/absolute_err.txt <==
Random	Trained	Local
57.296	45.008	19.547
19.546	114.592	45.008
19.290	19.281	171.887
45.009	19.028	19.010
229.183	45.009	18.760
18.785	286.479	45.010
18.487	18.594	343.775
45.011	18.208	18.404
401.070	45.011	17.923
18.220	458.366	45.010
17.632	18.046	515.662
45.010	17.334	17.877
572.958	45.008	17.032
17.712	630.254	45.008
16.721	17.555	687.549
45.008	16.404	17.403
744.845	45.009	16.079
17.253	802.141	45.009
15.746	17.106	859.437
45.010	15.406	16.957
916.732	45.010	15.059
16.806	974.028	45.010
14.703	16.649	1031.324
45.009	14.338	16.492
1088.620	45.008	13.965
16.332	1145.916	45.009
13.583	16.171	1203.211
45.011	13.189	16.013
1260.507	45.011	12.786
15.860	1317.803	45.012
12.509	15.711	1375.099
45.010	12.482	15.568
1432.394	45.011	12.453
15.428	1489.690	45.011
12.425	15.292	1546.986
45.011	12.398	15.160
1604.282	45.011	12.367
15.030	1661.578	45.010
12.336	14.904	1718.873
45.012	12.306	14.780
1776.169	45.013	12.275
14.659	1833.465	45.012
12.242	14.540	1890.761
45.012	12.209	14.423
1948.057	45.012	12.176
14.310	2005.352	45.013
12.142	14.197	2062.648
45.012	12.109	14.087
2119.944	45.013	12.073
13.978	2177.240	45.013
12.038	13.872	2234.535
45.013	12.004	13.769
2291.831	45.014	11.967
13.667	2349.127	45.013
11.931	13.567	2406.423
45.014	11.894	13.471
2463.719	45.014	11.856
13.375	2521.014	45.012
11.820	13.283	2578.310
45.011	11.783	13.193
2635.606	45.013	11.748
13.102	2692.902	45.013
11.712	13.017	2750.197
45.011	11.675	12.929
2807.493	45.014	11.637
12.847	2864.789	45.011
11.600	12.763	2922.085
45.011	11.563	12.680
2979.381	45.011	11.527
12.600	3036.676	45.013
11.489	12.523	3093.972
45.012	11.454	12.448
3151.268	45.008	11.420
12.372	3208.564	45.008
11.382	12.298	3265.859
45.008	11.347	12.228
3323.155	45.008	11.313
12.159	3380.451	45.009
11.279	12.089	3437.747
45.010	11.247	12.018
3495.043	45.008	11.213
11.950	3552.338	45.007
11.181	11.884	3609.634
45.008	11.147	11.820
3666.930	45.009	11.115
11.755	3724.226	45.006
11.081	11.691	3781.521
45.008	11.048	11.628
3838.817	45.008	11.018
11.564	3896.113	45.009
10.985	11.504	3953.409
45.009	10.952	11.443
4010.705	45.009	10.924
11.381	4068.000	45.015
10.889	11.322	4125.296
45.014	10.854	11.263
4182.592	45.016	10.826
11.202	4239.888	45.014
10.795	11.144	4297.183
45.011	10.764	11.084
4354.479	45.006	10.727
11.024	4411.775	45.002
10.697	10.967	4469.071
45.006	10.665	10.910
4526.367	44.999	10.636
10.850	4583.662	44.998
10.604	10.793	4640.958
45.003	10.576	10.737
4698.254	45.005	10.545
10.679	4755.550	45.000
10.515	10.618	4812.845
45.000	10.486	10.556
4870.141	45.006	10.459
10.499	4927.437	45.002
10.426	10.442	4984.733
44.995	10.405	10.384
5042.029	45.001	10.376
10.329	5099.324	45.007
10.338	10.275	5156.620
45.014	10.310	10.212
5213.916	45.014	10.285
10.151	5271.212	45.000
10.252	10.084	5328.507
45.004	10.230	10.011
5385.803	45.025	10.213
9.940	5443.099	45.017
10.157	9.855	5500.395
45.020	10.156	9.773
5557.691	45.016	10.077
9.674	5614.986	45.017
10.037	9.541	5672.282
45.053	9.996	9.421
5729.578	45.063	10.001
9.311	

==> data/orient/per_class_err.txt <==
Percentile	Random	Trained	Local
1.000	87.498	47.541	65.364
2.000	87.496	47.229	65.154
3.000	87.495	46.900	64.934
4.000	87.496	46.541	64.730
5.000	87.496	46.178	64.534
6.000	87.498	45.804	64.338
7.000	87.498	45.433	64.142
8.000	87.499	45.031	63.947
9.000	87.496	44.646	63.754
10.000	87.496	44.557	63.563
11.000	87.496	44.496	63.377
12.000	87.493	44.453	63.199
13.000	87.493	44.412	63.024
14.000	87.492	44.378	62.853
15.000	87.492	44.348	62.680
16.000	87.491	44.317	62.511
17.000	87.492	44.285	62.339
18.000	87.491	44.256	62.173
19.000	87.492	44.224	61.999
20.000	87.490	44.187	61.828
21.000	87.490	44.144	61.654
22.000	87.491	44.098	61.483
23.000	87.491	44.050	61.320
24.000	87.489	43.999	61.157
25.000	87.488	43.943	60.999
26.000	87.487	43.885	60.844
27.000	87.483	43.826	60.692
28.000	87.482	43.766	60.543
29.000	87.483	43.701	60.401
30.000	87.485	43.634	60.259
31.000	87.484	43.559	60.119
32.000	87.486	43.485	59.981
33.000	87.487	43.411	59.845
34.000	87.487	43.338	59.718
35.000	87.488	43.260	59.585
36.000	87.489	43.182	59.460
37.000	87.489	43.096	59.331
38.000	87.487	43.017	59.208
39.000	87.486	42.932	59.088
40.000	87.485	42.846	58.968
41.000	87.487	42.752	58.851
42.000	87.485	42.662	58.740
43.000	87.481	42.568	58.628
44.000	87.480	42.472	58.522
45.000	87.478	42.382	58.417
46.000	87.481	42.285	58.308
47.000	87.480	42.187	58.209
48.000	87.477	42.084	58.107
49.000	87.476	41.983	58.012
50.000	87.472	41.878	57.913
51.000	87.474	41.777	57.814
52.000	87.474	41.675	57.717
53.000	87.475	41.571	57.626
54.000	87.474	41.471	57.537
55.000	87.469	41.366	57.449
56.000	87.472	41.264	57.363
57.000	87.473	41.164	57.285
58.000	87.473	41.056	57.208
59.000	87.474	40.957	57.130
60.000	87.473	40.856	57.051
61.000	87.469	40.746	56.972
62.000	87.468	40.634	56.900
63.000	87.467	40.526	56.827
64.000	87.464	40.410	56.756
65.000	87.465	40.296	56.683
66.000	87.463	40.173	56.613
67.000	87.466	40.055	56.549
68.000	87.464	39.934	56.495
69.000	87.465	39.796	56.432
70.000	87.464	39.680	56.376
71.000	87.465	39.562	56.316
72.000	87.470	39.434	56.247
73.000	87.469	39.312	56.184
74.000	87.463	39.179	56.132
75.000	87.463	39.057	56.082
76.000	87.457	38.926	56.030
77.000	87.456	38.792	55.987
78.000	87.454	38.648	55.942
79.000	87.456	38.543	55.894
80.000	87.454	38.408	55.851
81.000	87.459	38.259	55.810
82.000	87.465	38.116	55.772
83.000	87.455	37.949	55.743
84.000	87.458	37.883	55.734
85.000	87.464	37.746	55.710
86.000	87.453	37.581	55.698
87.000	87.461	37.442	55.697
88.000	87.470	37.295	55.684
89.000	87.466	37.088	55.688
90.000	87.458	37.045	55.707
91.000	87.462	36.943	55.739
92.000	87.442	36.811	55.773
93.000	87.448	36.639	55.793
94.000	87.451	36.427	55.877
95.000	87.441	36.158	55.981
96.000	87.432	35.652	56.117
97.000	87.423	35.334	56.313
98.000	87.404	35.434	56.616
99.000	87.480	35.550	57.090
100.000	87.368	35.431	58.308


==> data/orient/quantized_err.txt <==
Percentile	Random	Trained	Local
1.000	87.498	38.927	51.481
2.000	87.497	38.632	51.229
3.000	87.497	38.323	50.961
4.000	87.498	37.989	50.705
5.000	87.499	37.634	50.454
6.000	87.500	37.264	50.201
7.000	87.501	36.901	49.951
8.000	87.500	36.523	49.704
9.000	87.498	36.156	49.461
10.000	87.497	35.927	49.217
11.000	87.498	35.732	48.979
12.000	87.496	35.570	48.751
13.000	87.496	35.427	48.523
14.000	87.496	35.310	48.297
15.000	87.496	35.207	48.068
16.000	87.495	35.117	47.839
17.000	87.495	35.034	47.601
18.000	87.495	34.963	47.368
19.000	87.495	34.896	47.129
20.000	87.494	34.834	46.891
21.000	87.495	34.774	46.653
22.000	87.496	34.717	46.423
23.000	87.496	34.667	46.197
24.000	87.495	34.618	45.976
25.000	87.494	34.565	45.759
26.000	87.493	34.515	45.545
27.000	87.491	34.469	45.336
28.000	87.491	34.419	45.129
29.000	87.491	34.368	44.927
30.000	87.492	34.319	44.729
31.000	87.494	34.262	44.533
32.000	87.495	34.206	44.341
33.000	87.496	34.153	44.149
34.000	87.496	34.099	43.965
35.000	87.496	34.047	43.782
36.000	87.497	33.994	43.603
37.000	87.497	33.933	43.422
38.000	87.498	33.882	43.251
39.000	87.497	33.825	43.084
40.000	87.497	33.769	42.920
41.000	87.497	33.707	42.757
42.000	87.495	33.650	42.599
43.000	87.493	33.588	42.447
44.000	87.492	33.525	42.296
45.000	87.490	33.467	42.151
46.000	87.492	33.407	42.001
47.000	87.490	33.343	41.863
48.000	87.488	33.275	41.720
49.000	87.488	33.208	41.591
50.000	87.485	33.141	41.455
51.000	87.485	33.081	41.320
52.000	87.485	33.022	41.193
53.000	87.487	32.957	41.074
54.000	87.486	32.897	40.955
55.000	87.483	32.841	40.838
56.000	87.483	32.784	40.720
57.000	87.485	32.725	40.614
58.000	87.486	32.670	40.510
59.000	87.486	32.614	40.409
60.000	87.486	32.570	40.299
61.000	87.483	32.504	40.196
62.000	87.482	32.454	40.103
63.000	87.483	32.394	40.011
64.000	87.482	32.347	39.918
65.000	87.484	32.286	39.830
66.000	87.484	32.226	39.740
67.000	87.483	32.176	39.654
68.000	87.482	32.108	39.576
69.000	87.482	32.052	39.490
70.000	87.484	32.011	39.411
71.000	87.487	31.943	39.338
72.000	87.487	31.895	39.258
73.000	87.486	31.863	39.177
74.000	87.482	31.799	39.105
75.000	87.481	31.735	39.034
76.000	87.479	31.704	38.954
77.000	87.474	31.666	38.888
78.000	87.475	31.606	38.824
79.000	87.474	31.544	38.754
80.000	87.475	31.512	38.693
81.000	87.480	31.484	38.626
82.000	87.484	31.446	38.566
83.000	87.479	31.390	38.501
84.000	87.484	31.340	38.438
85.000	87.492	31.320	38.375
86.000	87.478	31.304	38.341
87.000	87.477	31.315	38.314
88.000	87.477	31.277	38.292
89.000	87.476	31.191	38.277
90.000	87.480	31.106	38.250
91.000	87.482	31.063	38.247
92.000	87.469	31.061	38.216
93.000	87.479	31.093	38.168
94.000	87.489	31.096	38.155
95.000	87.478	30.928	38.114
96.000	87.482	30.715	38.138
97.000	87.478	30.325	38.139
98.000	87.496	30.289	38.070
99.000	87.573	30.620	38.065
100.000	87.484	30.414	38.371


==> data/pr/BSDS500_test_fb_CEDN.txt <==
Precision	Recall
0.2098	0.9538
0.2516	0.9522
0.314	0.9488
0.3488	0.9462
0.3927	0.9419
0.418	0.9392
0.4507	0.9348
0.4699	0.9317
0.4955	0.9272
0.5108	0.9242
0.5319	0.9196
0.5508	0.9151
0.5623	0.9121
0.5786	0.9077
0.5888	0.9046
0.6029	0.9
0.6119	0.8969
0.6247	0.8921
0.6329	0.8889
0.6441	0.8846
0.6511	0.8817
0.6609	0.8772
0.6702	0.8728
0.676	0.87
0.6844	0.8657
0.6898	0.8627
0.6976	0.8584
0.7026	0.8554
0.7098	0.851
0.7144	0.8481
0.7211	0.8435
0.7276	0.8391
0.732	0.836
0.7383	0.8316
0.7425	0.8285
0.7484	0.8239
0.7522	0.8209
0.7577	0.8163
0.7613	0.8131
0.7669	0.8085
0.7705	0.8053
0.7757	0.8005
0.7811	0.7955
0.7846	0.7921
0.7898	0.7869
0.7932	0.7832
0.7983	0.7777
0.8017	0.7739
0.8068	0.7681
0.8103	0.7639
0.8157	0.7576
0.8209	0.751
0.8247	0.7464
0.8302	0.7391
0.834	0.7339
0.8395	0.7261
0.8433	0.7207
0.8489	0.7117
0.8527	0.7054
0.8584	0.6949
0.8621	0.6876
0.8677	0.6758
0.8734	0.663
0.8774	0.6541
0.8831	0.6397
0.8867	0.6292
0.8922	0.6131
0.8958	0.6015
0.9012	0.5833
0.9048	0.5709
0.91	0.5514
0.9152	0.531
0.9184	0.5171
0.9232	0.4956
0.9266	0.4811
0.9314	0.4588
0.9343	0.4436
0.9387	0.421
0.9412	0.4057
0.9449	0.3825
0.9472	0.3669
0.9507	0.3438
0.9538	0.3206
0.9559	0.3054
0.9595	0.2821
0.9619	0.2666
0.9652	0.2439
0.9676	0.2288
0.9709	0.2063
0.9731	0.191
0.9765	0.1686
0.9794	0.1467
0.9817	0.1318
0.985	0.1101
0.9872	0.09614
0.9914	0.0754
0.9935	0.06146
0.9957	0.04137
0.9975	0.02921
0.9993	0.01235
1	0.00225


==> data/pr/BSDS500_test_fb_CEDN_ods.txt <==
Precision	Recall
0.789774	0.786906


==> data/pr/BSDS500_test_fb_COB.txt <==
Precision	Recall
0.2612	0.9771
0.2612	0.9771
0.2612	0.9771
0.2612	0.9771
0.3268	0.9677
0.4942	0.9289
0.5682	0.9081
0.6151	0.8913
0.6511	0.8779
0.6794	0.8667
0.7015	0.8552
0.7205	0.8449
0.7365	0.8357
0.7504	0.8267
0.7617	0.8181
0.774	0.8099
0.7851	0.7993
0.7946	0.7907
0.8025	0.7829
0.81	0.7747
0.8178	0.7677
0.8247	0.7601
0.8315	0.7527
0.8377	0.745
0.8446	0.7379
0.8503	0.7304
0.856	0.7248
0.8619	0.7171
0.8671	0.7075
0.8716	0.6996
0.8768	0.6901
0.8825	0.6814
0.8868	0.6732
0.8931	0.6642
0.8985	0.6545
0.9021	0.6424
0.9054	0.6319
0.9117	0.6222
0.916	0.6113
0.9205	0.6003
0.9246	0.5868
0.928	0.5716
0.9309	0.5535
0.9356	0.5344
0.9384	0.5159
0.942	0.4983
0.9459	0.4834
0.9513	0.4656
0.9527	0.4429
0.9552	0.4155
0.9568	0.3875
0.9614	0.3559
0.9627	0.3274
0.9661	0.2961
0.9682	0.2658
0.9716	0.2259
0.9725	0.1809
0.9773	0.15
0.973	0.1092
0.9722	0.08312
0.9723	0.06387
0.974	0.04249
0.9673	0.02516
0.9937	0.01228
0.9995	0.006839
1	0.001102
1	0.0003177
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/BSDS500_test_fb_COB_ods.txt <==
Precision	Recall
0.794611	0.790744


==> data/pr/BSDS500_test_fb_EGB.txt <==
Precision	Recall
0.3193	0.934
0.3763	0.9135
0.4097	0.9042
0.4403	0.873
0.4858	0.8302
0.5151	0.8134
0.5338	0.7711
0.5688	0.72
0.5736	0.7025
0.5874	0.6942
0.6195	0.623
0.6307	0.5894
0.6456	0.5472
0.6639	0.524
0.6758	0.4824
0.6896	0.4486
0.7072	0.3683
0.7248	0.3068
0.7305	0.2553
0.7347	0.2103
0.7473	0.1648
0.7275	0.07115
0.7255	0.05541
0.6818	0.0297
0.6621	0.02274


==> data/pr/BSDS500_test_fb_EGB_ods.txt <==
Precision	Recall
0.587386	0.694248


==> data/pr/BSDS500_test_fb_HED.txt <==
Precision	Recall
0.3529	0.9597
0.4669	0.943
0.5132	0.9342
0.5284	0.9304
0.5438	0.9259
0.5521	0.9233
0.5622	0.9198
0.5685	0.9176
0.5768	0.9143
0.5821	0.9121
0.5892	0.9091
0.5959	0.9062
0.6004	0.9044
0.6064	0.9017
0.6105	0.8997
0.616	0.897
0.6196	0.8951
0.6249	0.8925
0.6284	0.8907
0.6334	0.8881
0.6367	0.8863
0.6414	0.8838
0.646	0.881
0.6491	0.8792
0.6535	0.8765
0.6567	0.8747
0.6611	0.8719
0.6641	0.87
0.6685	0.8672
0.6715	0.8653
0.6757	0.8624
0.68	0.8596
0.6829	0.8575
0.6872	0.8545
0.6901	0.8524
0.6946	0.8495
0.6975	0.8475
0.7016	0.8443
0.7045	0.8422
0.7088	0.8391
0.7117	0.8369
0.716	0.8337
0.7205	0.8304
0.7235	0.8282
0.7281	0.8248
0.7309	0.8224
0.7354	0.8187
0.7384	0.8163
0.743	0.8124
0.7462	0.8098
0.7507	0.8058
0.7557	0.8017
0.7591	0.7988
0.764	0.7944
0.7672	0.7912
0.7724	0.7865
0.776	0.7832
0.7812	0.778
0.7847	0.7744
0.7899	0.7688
0.7935	0.7649
0.7989	0.7588
0.8045	0.7524
0.8083	0.7479
0.814	0.741
0.8179	0.7359
0.8239	0.7283
0.8279	0.7228
0.8338	0.7141
0.8381	0.708
0.8446	0.6982
0.8512	0.6878
0.8556	0.6803
0.8627	0.6686
0.867	0.6603
0.8736	0.6472
0.8778	0.6377
0.8845	0.6224
0.8889	0.6118
0.8956	0.595
0.9001	0.5824
0.9068	0.5623
0.913	0.5399
0.9172	0.5239
0.9236	0.4985
0.9277	0.4806
0.934	0.4514
0.9381	0.4306
0.9436	0.3971
0.9477	0.3729
0.9544	0.3351
0.9606	0.2945
0.9642	0.2664
0.9703	0.2225
0.9735	0.192
0.9787	0.1468
0.9822	0.1167
0.9872	0.07367
0.9914	0.0475
0.9947	0.0144
0.995	0.001659


==> data/pr/BSDS500_test_fb_HED_bkp.txt <==
Precision	Recall
0.353	0.9597
0.4668	0.9431
0.5132	0.9342
0.5284	0.9304
0.5438	0.9259
0.5521	0.9233
0.5623	0.9198
0.5685	0.9176
0.5767	0.9143
0.582	0.9121
0.5892	0.9091
0.5959	0.9063
0.6004	0.9044
0.6064	0.9016
0.6105	0.8997
0.6161	0.897
0.6197	0.8951
0.6249	0.8925
0.6284	0.8907
0.6334	0.8881
0.6367	0.8863
0.6415	0.8838
0.646	0.8811
0.649	0.8792
0.6536	0.8765
0.6567	0.8747
0.661	0.8719
0.6642	0.87
0.6685	0.8672
0.6715	0.8653
0.6757	0.8624
0.68	0.8596
0.6828	0.8575
0.6873	0.8545
0.6902	0.8524
0.6947	0.8495
0.6974	0.8475
0.7016	0.8443
0.7045	0.8422
0.7088	0.8391
0.7117	0.8369
0.716	0.8338
0.7206	0.8304
0.7235	0.8282
0.728	0.8247
0.7309	0.8224
0.7353	0.8187
0.7384	0.8163
0.7429	0.8124
0.7461	0.8098
0.7507	0.8058
0.7557	0.8017
0.759	0.7988
0.7639	0.7944
0.7674	0.7912
0.7724	0.7865
0.7759	0.7832
0.7812	0.778
0.7847	0.7744
0.7899	0.7688
0.7936	0.7649
0.799	0.7589
0.8045	0.7524
0.8082	0.7479
0.814	0.7409
0.8181	0.7359
0.824	0.7283
0.8279	0.7228
0.8339	0.7141
0.8381	0.708
0.8446	0.6982
0.8512	0.6878
0.8557	0.6803
0.8626	0.6686
0.8669	0.6603
0.8736	0.6472
0.8779	0.6377
0.8845	0.6224
0.8889	0.6118
0.8957	0.595
0.9001	0.5824
0.9067	0.5624
0.9131	0.5399
0.9171	0.5239
0.9235	0.4985
0.9278	0.4806
0.934	0.4514
0.938	0.4306
0.9436	0.3971
0.9477	0.3729
0.9545	0.3351
0.9605	0.2945
0.9642	0.2664
0.9703	0.2225
0.9736	0.192
0.9787	0.1468
0.9821	0.1167
0.9872	0.07367
0.9914	0.0475
0.9947	0.0144
0.995	0.001659


==> data/pr/BSDS500_test_fb_HED_bkp_ap.txt <==
0.834


==> data/pr/BSDS500_test_fb_HED_bkp_ods.txt <==
Precision	Recall
0.781191	0.777991


==> data/pr/BSDS500_test_fb_HED_bkp_ods_f.txt <==
0.780

==> data/pr/BSDS500_test_fb_HED_bkp_ois_f.txt <==
0.796


==> data/pr/BSDS500_test_fb_HED_ods.txt <==
Precision	Recall
0.781197	0.777988


==> data/pr/BSDS500_test_fb_ISCRA.txt <==
Precision	Recall
0.2954	0.9547
0.3408	0.9422
0.3409	0.9422
0.3733	0.9335
0.4193	0.9179
0.4193	0.9179
0.4619	0.9018
0.4619	0.9018
0.4994	0.8869
0.52	0.8779
0.52	0.8779
0.5418	0.8671
0.5418	0.8671
0.5547	0.8604
0.5743	0.8476
0.5743	0.8476
0.598	0.8323
0.598	0.8323
0.613	0.8221
0.6283	0.8094
0.6282	0.8094
0.6344	0.8044
0.6556	0.7885
0.6556	0.7886
0.6624	0.7827
0.6624	0.7827
0.6689	0.779
0.6957	0.7553
0.6957	0.7553
0.7108	0.7384
0.7108	0.7384
0.714	0.7339
0.7184	0.7283
0.7184	0.7284
0.7203	0.7262
0.7203	0.7262
0.7251	0.7196
0.7591	0.6766
0.759	0.6766
0.7788	0.6499
0.7844	0.6422
0.7843	0.6422
0.7876	0.6372
0.7876	0.6372
0.7888	0.6364
0.7906	0.6345
0.7906	0.6345
0.7921	0.6296
0.7921	0.6296
0.7936	0.6252
0.795	0.6238
0.795	0.6238
0.796	0.6223
0.796	0.6223
0.7965	0.621
0.7979	0.6196
0.7979	0.6196
0.7984	0.6191
0.7984	0.6191
0.7986	0.6187
0.7988	0.6185
0.7988	0.6185
0.799	0.6182
0.8004	0.6177
0.8003	0.6177
0.8009	0.6169
0.8008	0.617
0.8021	0.6159
0.8025	0.6158
0.8024	0.6157
0.8032	0.6149
0.8032	0.6149
0.8568	0.498
0.873	0.467
0.8731	0.4671
0.8765	0.4599
0.8765	0.4598
0.8796	0.4471
0.884	0.4407
0.884	0.4408
0.8859	0.4386
0.8881	0.4308
0.8881	0.4308
0.8957	0.4236
0.8957	0.4236
0.898	0.4155
0.9058	0.4049
0.9058	0.4049
0.9124	0.3798
0.9124	0.3798
0.9126	0.3689
0.9159	0.3581
0.9159	0.3581
0.9194	0.3499
0.9194	0.3499
0.9215	0.3319
0.9238	0.328
0.9239	0.328
1	0


==> data/pr/BSDS500_test_fb_ISCRA_ods.txt <==
Precision	Recall
0.710835	0.738383


==> data/pr/BSDS500_test_fb_LEP.txt <==
Precision	Recall
0.2465	0.9889
0.3009	0.9801
0.3504	0.97
0.3906	0.9593
0.4238	0.9497
0.452	0.9408
0.4768	0.932
0.4983	0.9234
0.5168	0.9158
0.5333	0.9078
0.5489	0.9001
0.5636	0.8933
0.5765	0.8871
0.5891	0.8808
0.6009	0.8743
0.6116	0.8674
0.6216	0.862
0.6303	0.8559
0.6384	0.8507
0.6472	0.8454
0.6546	0.8401
0.663	0.8347
0.6696	0.8288
0.6772	0.8246
0.684	0.82
0.6905	0.8157
0.6964	0.8107
0.7025	0.8058
0.7091	0.8014
0.7151	0.7969
0.7198	0.7935
0.7252	0.7889
0.7299	0.7852
0.7339	0.7807
0.7383	0.7768
0.7437	0.7718
0.7474	0.7667
0.7517	0.7623
0.7566	0.7583
0.7608	0.7542
0.7646	0.749
0.7678	0.7445
0.7717	0.7406
0.7757	0.7366
0.7785	0.7332
0.7814	0.73
0.7852	0.7263
0.7895	0.7229
0.7934	0.7198
0.7965	0.7161
0.7994	0.7115
0.8023	0.7083
0.8051	0.7054
0.8082	0.7025
0.8108	0.6984
0.8128	0.6939
0.8152	0.6899
0.8176	0.6869
0.8199	0.6834
0.822	0.6799
0.8233	0.6759
0.8247	0.6733
0.827	0.6703
0.8283	0.6668
0.8308	0.6634
0.8333	0.6609
0.8368	0.6587
0.8397	0.655
0.842	0.6522
0.8432	0.6491
0.8442	0.6461
0.8454	0.6434
0.8469	0.6402
0.8481	0.6375
0.8496	0.6343
0.8516	0.6308
0.8526	0.6281
0.8546	0.6256
0.8566	0.6218
0.8582	0.6189
0.8599	0.6166
0.8607	0.6135
0.8621	0.6112
0.8633	0.6084
0.865	0.6052
0.8678	0.6026
0.8688	0.599
0.8699	0.5955
0.8703	0.593
0.8724	0.5899
0.8738	0.5879
0.8749	0.5859
0.8761	0.5835
0.8772	0.5817
0.8776	0.5787
0.8788	0.5761
0.8806	0.5736
0.8814	0.5716
0.882	0.5688
0.8834	0.5664
0.8849	0.5634
0.8858	0.5606
0.8871	0.5577
0.8877	0.5547
0.8882	0.5517
0.8889	0.5498
0.8891	0.5474
0.8894	0.5433
0.8902	0.5411
0.8912	0.5395
0.892	0.537
0.8925	0.5358
0.8941	0.5325
0.8959	0.5306
0.8966	0.5281
0.8979	0.5266
0.8989	0.524
0.8999	0.5213
0.9021	0.5185
0.9039	0.5124
0.9038	0.5108
0.9041	0.5073
0.9047	0.5069
0.9061	0.5049
0.9075	0.5028
0.9086	0.5
0.9089	0.4979
0.909	0.4961
0.9095	0.4924
0.9094	0.4883
0.9097	0.4862
0.9095	0.4848
0.9097	0.4821
0.91	0.4798
0.9103	0.4779
0.911	0.4762
0.9112	0.4743
0.9132	0.4724
0.9137	0.4693
0.9144	0.4683
0.9144	0.4649
0.9143	0.4624
0.9147	0.46
0.9156	0.4581
0.9159	0.4569
0.9158	0.4527
0.9161	0.4522
0.9169	0.4482
0.9172	0.4465
0.9211	0.4311
0.9217	0.4212
0.9214	0.4095
0.9234	0.3976
0.9267	0.3879
0.9283	0.3794
0.9318	0.3667
0.9317	0.3579
0.9341	0.35
0.9342	0.3396
0.9348	0.3299
0.936	0.3236
0.936	0.3131
0.9392	0.3063
0.9417	0.2933
0.9417	0.2868
0.9443	0.2788
0.9476	0.273
0.9486	0.2654
0.9485	0.2595
0.9482	0.2523
0.9502	0.2464
0.9497	0.2389
0.9501	0.2321
0.9503	0.2246
0.9523	0.2158
0.9532	0.2133
0.953	0.2075
0.9524	0.2001
0.9514	0.1929
0.953	0.1888
0.9547	0.1838
0.9541	0.1794
0.9546	0.1709
0.9551	0.1664
0.9547	0.1618
0.9539	0.1566
0.9529	0.15
0.9539	0.1444
0.9531	0.1383
0.9527	0.1356
0.9525	0.132
0.9512	0.1256
0.9517	0.1217
0.9524	0.1155
0.9561	0.1116
0.9577	0.1067
0.9573	0.1056
0.9576	0.1015
0.9573	0.09806
0.9576	0.0945
0.9577	0.09379
0.9577	0.09046
0.9645	0.08935
0.9638	0.08635
0.9633	0.08465
0.9633	0.08391
0.9647	0.08226
0.9638	0.07738
0.9654	0.07654
0.9661	0.07577
0.9652	0.07392
0.9645	0.07241
0.9627	0.06825
0.9622	0.06751
0.9659	0.06532
0.971	0.0648
0.9722	0.06119
0.9728	0.06019
0.98	0.05933
0.9794	0.05794
0.9788	0.05533
0.9785	0.05443
0.9787	0.05314
0.979	0.05178
0.9788	0.05102
0.9789	0.05102
0.9788	0.04906
0.9782	0.04658
0.9779	0.04531
0.9792	0.04201
0.9819	0.04064
0.9814	0.03942
0.9842	0.03627
0.9891	0.03589
0.9892	0.03589
0.9892	0.03525
0.9884	0.0328
0.9909	0.03196
0.9907	0.03172
0.9901	0.03025
0.9922	0.0299
0.9947	0.02953
0.9947	0.02953
0.9947	0.02901
0.9947	0.02901
0.9948	0.02728
0.9947	0.02727
0.9947	0.02728
0.9947	0.02728
0.9945	0.02632
0.9936	0.0228
0.9932	0.02097
0.9952	0.01912
0.9945	0.01618
0.9944	0.01501
0.9943	0.01302
0.9954	0.01173
0.9951	0.01174
0.9957	0.01093
0.996	0.01093
0.9952	0.01036
0.9953	0.01036
0.9941	0.007919
0.9944	0.007915
0.9975	0.007166
0.9986	0.005978
0.9986	0.005977
0.9986	0.005976
0.9986	0.005978
0.9986	0.005975
0.9982	0.004802
0.9982	0.004799
1	0.00397
1	0.003181
1	0.003181
1	0.003181
1	0.003182
1	0.003182
1	0.003181
1	0.003181
1	0.003182
1	0.003181
1	0


==> data/pr/BSDS500_test_fb_LEP_ods.txt <==
Precision	Recall
0.760789	0.754182


==> data/pr/BSDS500_test_fb_MCG.txt <==
Precision	Recall
0.1618	0.998
0.1618	0.998
0.1618	0.998
0.1618	0.998
0.1618	0.998
0.2172	0.9893
0.4171	0.9398
0.4644	0.9242
0.4929	0.914
0.5218	0.9021
0.5407	0.8931
0.5578	0.8852
0.5735	0.8767
0.5891	0.8683
0.603	0.8599
0.6169	0.8527
0.6312	0.8446
0.6434	0.8364
0.6556	0.8286
0.6642	0.8206
0.6736	0.8117
0.6839	0.8043
0.6934	0.7965
0.7027	0.7887
0.7098	0.7822
0.7173	0.7748
0.7227	0.7688
0.7299	0.7618
0.7372	0.7572
0.7423	0.751
0.75	0.7437
0.7561	0.738
0.761	0.7327
0.7663	0.7272
0.7708	0.7199
0.7753	0.7143
0.7813	0.7092
0.7847	0.7044
0.7899	0.6996
0.7937	0.6951
0.7969	0.6897
0.8001	0.6839
0.8044	0.6764
0.8091	0.6694
0.812	0.6647
0.8149	0.6586
0.8197	0.654
0.8224	0.6474
0.8248	0.6409
0.8295	0.6354
0.8317	0.6303
0.8341	0.626
0.8369	0.6214
0.84	0.6167
0.8422	0.6116
0.8455	0.6057
0.8485	0.6
0.8518	0.5941
0.8546	0.5886
0.857	0.583
0.8591	0.5749
0.8623	0.566
0.8655	0.5604
0.8678	0.5557
0.8702	0.5484
0.8724	0.5405
0.8742	0.5338
0.8763	0.5273
0.8785	0.5199
0.8805	0.5101
0.8824	0.5033
0.8828	0.4942
0.8856	0.4879
0.8875	0.4821
0.8904	0.4743
0.892	0.4654
0.8948	0.4579
0.8983	0.4521
0.9017	0.4449
0.9037	0.4384
0.9067	0.4257
0.913	0.4144
0.9164	0.404
0.918	0.3911
0.9201	0.3807
0.9228	0.3708
0.9267	0.3589
0.9295	0.3434
0.9346	0.3263
0.9369	0.3124
0.9417	0.2938
0.9514	0.2735
0.9533	0.2445
0.9587	0.2264
0.9628	0.1985
0.9649	0.1743
0.9699	0.1399
0.969	0.09732
0.9816	0.05401


==> data/pr/BSDS500_test_fb_MCG_ods.txt <==
Precision	Recall
0.737216	0.757160


==> data/pr/BSDS500_test_fb_MShift.txt <==
Precision	Recall
0.242	0.9859
0.2819	0.9715
0.3017	0.9613
0.3626	0.9226
0.3917	0.8963
0.4139	0.8712
0.4303	0.8498
0.4402	0.8351
0.4546	0.8155
0.4725	0.7858
0.4862	0.7637
0.5073	0.7272
0.5248	0.699
0.5389	0.6767
0.5521	0.6584
0.5641	0.6418
0.5711	0.6225
0.5814	0.5993
0.5954	0.566
0.6212	0.5196
0.6477	0.459
0.6704	0.3868
0.6774	0.3295
0.6955	0.2935
0.6981	0.2459
0.709	0.211
0.7153	0.1734
0.736	0.1207


==> data/pr/BSDS500_test_fb_MShift_ods.txt <==
Precision	Recall
0.552111	0.658413


==> data/pr/BSDS500_test_fb_NCut.txt <==
Precision	Recall
0.6668	0.1992
0.7006	0.2499
0.6974	0.3198
0.6997	0.4349
0.6789	0.5057
0.6614	0.5573
0.6436	0.6007
0.628	0.634
0.614	0.6629
0.6019	0.685
0.577	0.7196
0.5495	0.7593
0.5109	0.7997
0.4206	0.8815
0.3801	0.9144


==> data/pr/BSDS500_test_fb_NCut_ods.txt <==
Precision	Recall
0.601873	0.685016


==> data/pr/BSDS500_test_fb_QuadTree.txt <==
Precision	Recall
0.3444	0.02555
0.3412	0.03355
0.3436	0.04263
0.3297	0.08794
0.3233	0.1159
0.3097	0.1309
0.3123	0.1975
0.3076	0.2078
0.3078	0.2258
0.3055	0.2485
0.2958	0.2786
0.2992	0.4082
0.2953	0.4273
0.2921	0.5004
0.2824	0.5548
0.2837	0.655
0.2707	0.8422


==> data/pr/BSDS500_test_fb_QuadTree_ods.txt <==
Precision	Recall
0.270672	0.842156


==> data/pr/BSDS500_test_fb_QuadTree_ods_f.txt <==
0.413

==> data/pr/BSDS500_test_fb_SE.txt <==
Precision	Recall
0.2065	0.9698
0.2734	0.9644
0.3556	0.9498
0.4014	0.9379
0.4612	0.9191
0.4974	0.9048
0.5471	0.8822
0.5782	0.8656
0.6217	0.8396
0.649	0.821
0.6864	0.7922
0.7197	0.761
0.7397	0.7391
0.7664	0.706
0.7821	0.6835
0.8024	0.6501
0.8147	0.6274
0.8307	0.594
0.8399	0.5723
0.8524	0.5407
0.8603	0.5206
0.8704	0.4914
0.8793	0.4633
0.885	0.4448
0.892	0.4186
0.8964	0.4019
0.9024	0.3782
0.9064	0.3632
0.9125	0.3416
0.9168	0.3278
0.9231	0.3084
0.9283	0.2898
0.9321	0.2777
0.9368	0.2607
0.939	0.2498
0.942	0.2343
0.9437	0.2244
0.9463	0.2105
0.9479	0.2014
0.95	0.1885
0.9516	0.1803
0.9536	0.1688
0.9556	0.1578
0.957	0.151
0.9582	0.1408
0.9592	0.1346
0.9604	0.1255
0.9618	0.1195
0.9637	0.111
0.965	0.1058
0.9658	0.09803
0.9668	0.0908
0.9684	0.0862
0.9702	0.07945
0.9717	0.07523
0.9733	0.06913
0.9742	0.0651
0.9761	0.05957
0.9785	0.05597
0.9804	0.05064
0.9823	0.04724
0.9836	0.04235
0.9843	0.03791
0.9843	0.03516
0.9846	0.03148
0.984	0.02914
0.9836	0.02582
0.9832	0.02382
0.982	0.02089
0.981	0.01908
0.9795	0.01657
0.9779	0.01433
0.9771	0.01304
0.9764	0.01125
0.9776	0.01018
0.9776	0.008803
0.9776	0.008026
0.9779	0.006972
0.9784	0.00626
0.9772	0.005445
0.9757	0.004912
0.9749	0.004171
0.9716	0.003516
0.9704	0.00315
0.9727	0.002695
0.9717	0.002319
0.9762	0.001856
0.9763	0.001577
0.9837	0.001262
0.9817	0.001029
0.9913	0.0007906
1	0.0006331
1	0.000536
1	0.0004062
1	0.0003124
1	0.0001745
1	0.0001111
1	7.778e-05
1	6.112e-05
1	3.039e-05
1	1.177e-05


==> data/pr/BSDS500_test_fb_SE_ap.txt <==
0.786


==> data/pr/BSDS500_test_fb_SE_ods.txt <==
Precision	Recall
0.719746	0.760975


==> data/pr/BSDS500_test_fb_SE_ods_f.txt <==
0.740

==> data/pr/BSDS500_test_fb_SE_ois_f.txt <==
0.758


==> data/pr/BSDS500_test_fb_gPb-UCM.txt <==
Precision	Recall
0.2577	0.9651
0.2835	0.9602
0.3208	0.9497
0.3746	0.9353
0.4349	0.9154
0.4919	0.892
0.5437	0.8684
0.5864	0.8434
0.6223	0.8182
0.6558	0.7968
0.682	0.7714
0.7032	0.7491
0.7219	0.7306
0.7404	0.7121
0.753	0.6944
0.7665	0.6768
0.7756	0.66
0.7833	0.6444
0.7909	0.6315
0.7996	0.6197
0.8065	0.6069
0.8141	0.5962
0.8199	0.5862
0.8247	0.5786
0.8319	0.5685
0.8362	0.5566
0.8402	0.5493
0.8441	0.5406
0.8472	0.5347
0.8527	0.5264
0.8541	0.5166
0.8559	0.509
0.8608	0.5012
0.8622	0.4939
0.8662	0.486
0.8683	0.4775
0.87	0.4715
0.8734	0.4664
0.8746	0.461
0.8757	0.4566
0.8776	0.4501
0.8781	0.4446
0.8784	0.4379
0.8812	0.4312
0.8837	0.4245
0.8862	0.4195
0.8882	0.4108
0.8887	0.4064
0.8913	0.4001
0.8922	0.3966
0.895	0.3912
0.8953	0.3882
0.8969	0.3851
0.8978	0.3793
0.8986	0.3753
0.8998	0.3699
0.9	0.3661
0.9012	0.3579
0.9033	0.3523
0.9053	0.3487
0.9072	0.3442
0.9068	0.3397
0.9088	0.3302
0.9117	0.3248
0.9116	0.3202
0.9128	0.3131
0.9131	0.3108
0.9125	0.3068
0.9145	0.3032
0.9159	0.2958
0.9167	0.2901
0.916	0.282
0.9171	0.2757
0.9168	0.2718
0.9163	0.269
0.9177	0.265
0.9173	0.2584
0.9179	0.2519
0.9179	0.2456
0.9166	0.2371
0.9164	0.2336
0.9137	0.2224
0.9141	0.2146
0.915	0.2076
0.9172	0.2019
0.9192	0.2004
0.9189	0.1917
0.9168	0.1856
0.9194	0.1771
0.9286	0.1691
0.9286	0.1623
0.9303	0.1498
0.9315	0.1396
0.9287	0.1254
0.9286	0.1152
0.9244	0.1033
0.9181	0.08319
0.923	0.06315
0.9032	0.04021


==> data/pr/BSDS500_test_fb_gPb-UCM_ods.txt <==
Precision	Recall
0.721889	0.730621


==> data/pr/BSDS500_test_fb_human.txt <==
Precision	Recall
0.8977	0.725


==> data/pr/BSDS500_test_fb_human_ods_f.txt <==
0.803

==> data/pr/BSDS500_test_fop_COB.txt <==
Precision	Recall
0.002931	0.754529
0.002931	0.754529
0.002931	0.754529
0.003148	0.754152
0.009059	0.743556
0.016320	0.730569
0.025521	0.713268
0.037452	0.696398
0.052193	0.679525
0.067362	0.664469
0.083319	0.647058
0.103508	0.631786
0.122486	0.615890
0.141333	0.601691
0.161819	0.588337
0.183777	0.571826
0.205003	0.559603
0.224919	0.546480
0.243184	0.532912
0.263084	0.519220
0.288128	0.503179
0.306562	0.486232
0.330745	0.471826
0.361610	0.459662
0.379219	0.443364
0.402131	0.428816
0.419971	0.414553
0.439633	0.401093
0.459491	0.385089
0.483894	0.369266
0.507620	0.355230
0.526128	0.332998
0.550129	0.314754
0.573776	0.301611
0.598182	0.287645
0.621375	0.268963
0.645652	0.254606
0.669626	0.240262
0.696597	0.225831
0.716232	0.208358
0.734059	0.191696
0.746377	0.175615
0.761443	0.164140
0.781237	0.151851
0.797333	0.133139
0.826244	0.116672
0.852956	0.103712
0.874138	0.091079
0.892752	0.084382
0.918965	0.073377
0.932333	0.064320
0.951335	0.058685
0.978751	0.051591
0.985350	0.044864
0.986681	0.038809
0.993553	0.032980
0.992872	0.031150
0.992931	0.025460
0.997057	0.023762
0.999705	0.018710
0.999985	0.015501
0.999998	0.014540
0.999998	0.014540
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188
1.000000	0.014188


==> data/pr/BSDS500_test_fop_COB_ods.txt <==
Precision	Recall
0.439633	0.401093


==> data/pr/BSDS500_test_fop_EGB.txt <==
Precision	Recall
0.008916	0.633
0.01452	0.5959
0.01799	0.572
0.02599	0.5158
0.03791	0.4285
0.04315	0.3879
0.05651	0.3371
0.0755	0.282
0.08026	0.2579
0.08634	0.245
0.1155	0.1839
0.1397	0.1616
0.1551	0.1403
0.1846	0.1379
0.2067	0.1088
0.2334	0.09724
0.3178	0.07643
0.3958	0.06538
0.4754	0.05483
0.5463	0.04455
0.6649	0.0419
0.8615	0.02467
0.8888	0.02398
0.9409	0.01881
0.95	0.01846


==> data/pr/BSDS500_test_fop_EGB_ods.txt <==
Precision	Recall
0.184571	0.137872


==> data/pr/BSDS500_test_fop_ISCRA.txt <==
Precision	Recall
0.003746	0.7126
0.006494	0.7049
0.006494	0.7049
0.008882	0.6989
0.01347	0.6858
0.01347	0.6858
0.01899	0.6701
0.01899	0.6701
0.02533	0.6534
0.03022	0.6441
0.03022	0.6441
0.03674	0.6324
0.03674	0.6324
0.04012	0.6251
0.04932	0.6127
0.04932	0.6127
0.05927	0.5985
0.05927	0.5985
0.06495	0.5889
0.07341	0.5775
0.07341	0.5775
0.07834	0.5727
0.09365	0.5585
0.09365	0.5585
0.09837	0.554
0.09837	0.554
0.1033	0.5493
0.1327	0.5252
0.1327	0.5252
0.1523	0.5085
0.1523	0.5085
0.1578	0.5051
0.1624	0.4994
0.1624	0.4994
0.1647	0.4957
0.1647	0.4957
0.1738	0.4885
0.2305	0.4456
0.2305	0.4456
0.271	0.4235
0.2846	0.4158
0.2846	0.4158
0.2927	0.4098
0.2927	0.4098
0.2935	0.4082
0.2975	0.4064
0.2975	0.4064
0.3006	0.401
0.3006	0.401
0.3061	0.3969
0.3085	0.3949
0.3085	0.3949
0.3126	0.3933
0.3126	0.3933
0.3136	0.3923
0.3149	0.3893
0.3149	0.3893
0.315	0.3888
0.315	0.3888
0.315	0.3885
0.3163	0.3876
0.3163	0.3876
0.317	0.3874
0.318	0.3866
0.318	0.3866
0.3203	0.3864
0.3203	0.3864
0.3228	0.3852
0.3239	0.3849
0.3239	0.3849
0.3251	0.3836
0.3251	0.3836
0.4669	0.2758
0.5179	0.2494
0.5179	0.2494
0.529	0.2407
0.529	0.2407
0.5463	0.2306
0.5647	0.2244
0.5647	0.2244
0.5728	0.222
0.5885	0.2158
0.5885	0.2158
0.6153	0.2109
0.6153	0.2109
0.6258	0.2029
0.6391	0.1949
0.6391	0.1949
0.6581	0.1826
0.6581	0.1826
0.6705	0.1745
0.6857	0.1643
0.6857	0.1643
0.7001	0.1595
0.7001	0.1595
0.7159	0.1489
0.7249	0.146
0.7249	0.146
1	0.01419


==> data/pr/BSDS500_test_fop_ISCRA_ods.txt <==
Precision	Recall
0.325117	0.383634


==> data/pr/BSDS500_test_fop_LEP.txt <==
Precision	Recall
0.0005493	0.8478
0.00172	0.8137
0.003623	0.79
0.006297	0.7719
0.009899	0.7566
0.01414	0.7438
0.01906	0.7312
0.02423	0.7209
0.02994	0.7117
0.03621	0.7025
0.0421	0.6934
0.04829	0.6846
0.05445	0.6761
0.06076	0.6673
0.06773	0.6595
0.07506	0.6507
0.08147	0.6441
0.0881	0.6376
0.09373	0.6307
0.1007	0.6253
0.1074	0.6186
0.1149	0.6137
0.1217	0.6076
0.1291	0.6038
0.1353	0.5982
0.1429	0.5938
0.1502	0.5899
0.156	0.5853
0.1631	0.5807
0.1698	0.5751
0.1743	0.5719
0.1807	0.5678
0.1857	0.5636
0.1913	0.5578
0.1969	0.5536
0.2036	0.5493
0.2083	0.542
0.2147	0.5356
0.221	0.5315
0.2277	0.5283
0.2324	0.5243
0.2381	0.5197
0.2432	0.5156
0.2488	0.512
0.2541	0.5093
0.2591	0.506
0.2648	0.5035
0.271	0.5007
0.2768	0.4976
0.2826	0.4946
0.2882	0.4911
0.2929	0.4878
0.2993	0.4841
0.3077	0.4834
0.3125	0.4802
0.316	0.4759
0.3232	0.4708
0.3303	0.4685
0.3338	0.4652
0.3388	0.4625
0.3426	0.4594
0.3462	0.4547
0.3516	0.4513
0.3576	0.4489
0.3629	0.4444
0.367	0.4418
0.373	0.4399
0.3783	0.4374
0.3818	0.4351
0.3838	0.4317
0.3882	0.4292
0.3911	0.4267
0.3981	0.4248
0.4034	0.4212
0.4069	0.4187
0.4115	0.4145
0.4149	0.4112
0.419	0.4075
0.4247	0.4054
0.4286	0.4031
0.4357	0.3997
0.4377	0.3958
0.4406	0.3936
0.4438	0.3922
0.449	0.3897
0.452	0.3867
0.4562	0.3837
0.4582	0.3811
0.4605	0.3789
0.4656	0.3763
0.4669	0.3748
0.4686	0.3725
0.4704	0.3702
0.4728	0.3686
0.4739	0.366
0.477	0.3625
0.4814	0.3608
0.4844	0.3597
0.4876	0.3571
0.4923	0.3559
0.4975	0.3519
0.5028	0.3503
0.5092	0.3481
0.5129	0.3445
0.5158	0.3417
0.5194	0.3401
0.5235	0.3375
0.53	0.3351
0.5334	0.3334
0.5389	0.3324
0.5398	0.3292
0.5403	0.3281
0.5438	0.3255
0.5455	0.3233
0.5462	0.3208
0.5496	0.3201
0.5529	0.3171
0.5584	0.3153
0.5606	0.312
0.5662	0.3077
0.5663	0.3065
0.568	0.3048
0.5695	0.304
0.5718	0.3001
0.5771	0.2973
0.58	0.2945
0.5815	0.2929
0.5808	0.2911
0.5814	0.288
0.5806	0.2835
0.5817	0.2819
0.5815	0.2797
0.5854	0.2781
0.5851	0.2741
0.5866	0.2735
0.5906	0.2718
0.5907	0.2706
0.5937	0.269
0.5955	0.2644
0.5959	0.2634
0.5965	0.2607
0.5969	0.2589
0.6001	0.2585
0.6038	0.2575
0.6045	0.2558
0.6073	0.2539
0.6064	0.2534
0.61	0.2507
0.6144	0.2495
0.6249	0.2396
0.6351	0.2343
0.6436	0.2241
0.6603	0.22
0.6772	0.2137
0.6899	0.2091
0.7069	0.1997
0.713	0.1956
0.7249	0.1917
0.7257	0.1797
0.7426	0.1736
0.7485	0.168
0.7604	0.1606
0.7603	0.1544
0.7695	0.1477
0.7695	0.1448
0.7823	0.1403
0.7874	0.1382
0.7908	0.1339
0.8002	0.1316
0.8028	0.1288
0.8115	0.1245
0.8134	0.1195
0.8179	0.1135
0.8225	0.11
0.8342	0.1032
0.8367	0.1018
0.8397	0.09893
0.8447	0.09639
0.8507	0.0931
0.8552	0.09174
0.8599	0.08892
0.8651	0.08722
0.8701	0.07946
0.8759	0.0776
0.8776	0.07529
0.8806	0.07438
0.8841	0.07258
0.8908	0.07118
0.8995	0.06995
0.8989	0.06858
0.9005	0.06638
0.9104	0.06408
0.9168	0.06336
0.9228	0.06249
0.9279	0.06018
0.9332	0.05757
0.9346	0.05735
0.9396	0.05658
0.942	0.05504
0.944	0.05321
0.945	0.05314
0.9504	0.05192
0.9526	0.04981
0.9522	0.04765
0.9535	0.04741
0.9551	0.04701
0.9596	0.04692
0.9614	0.04528
0.9652	0.04466
0.9662	0.04447
0.9676	0.04405
0.9678	0.04386
0.9678	0.04306
0.968	0.04305
0.9736	0.04249
0.9765	0.04182
0.9794	0.04057
0.9797	0.04053
0.9849	0.04013
0.985	0.03998
0.985	0.03966
0.9851	0.03951
0.9851	0.03918
0.9864	0.03794
0.9864	0.03768
0.9864	0.03768
0.9864	0.03653
0.9865	0.03483
0.9867	0.03464
0.988	0.0331
0.9903	0.03226
0.9914	0.03215
0.9942	0.03179
0.9957	0.03096
0.9957	0.03096
0.9958	0.03074
0.9959	0.0294
0.9959	0.02888
0.9959	0.02822
0.9959	0.02745
0.9967	0.02713
0.9967	0.0268
0.9967	0.0268
0.9967	0.02668
0.9967	0.02668
0.9973	0.02613
0.9973	0.02613
0.9973	0.02613
0.9973	0.02613
0.9974	0.02552
0.9977	0.02406
0.9977	0.02354
0.998	0.02268
0.998	0.02174
0.9981	0.02147
0.9985	0.02104
0.9988	0.02065
0.9988	0.02065
0.9985	0.0189
0.9985	0.0189
0.9992	0.01883
0.9992	0.01883
0.9998	0.01851
0.9998	0.01851
0.9999	0.01815
0.9999	0.0175
0.9999	0.0175
0.9999	0.0175
0.9999	0.0175
0.9999	0.0175
1	0.01669
1	0.01669
1	0.01603
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01601
1	0.01419


==> data/pr/BSDS500_test_fop_LEP_ods.txt <==
Precision	Recall
0.449020	0.389747


==> data/pr/BSDS500_test_fop_MCG.txt <==
Precision	Recall
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.0007158	0.7947
0.0158	0.704
0.02772	0.6771
0.03597	0.6682
0.04585	0.6547
0.05389	0.6451
0.06109	0.6377
0.06869	0.6288
0.07733	0.622
0.08479	0.614
0.09363	0.6057
0.1017	0.5982
0.1095	0.5904
0.1191	0.5836
0.1264	0.5754
0.134	0.5667
0.1414	0.5568
0.1498	0.5485
0.1587	0.5386
0.1656	0.5322
0.1745	0.524
0.183	0.5182
0.1914	0.5099
0.202	0.5057
0.2108	0.4989
0.2193	0.4877
0.2267	0.4816
0.2358	0.4764
0.2451	0.468
0.2523	0.461
0.2587	0.4533
0.2646	0.4479
0.2718	0.4434
0.2794	0.4358
0.2876	0.4302
0.2973	0.4259
0.3039	0.4215
0.3116	0.415
0.3256	0.4089
0.3321	0.4034
0.3422	0.3987
0.3483	0.3937
0.3587	0.3881
0.3674	0.3822
0.3741	0.3754
0.3807	0.3701
0.3876	0.3648
0.3943	0.3611
0.403	0.356
0.4109	0.3527
0.4177	0.3457
0.4247	0.3414
0.4324	0.3346
0.4416	0.3281
0.4484	0.3234
0.4538	0.3194
0.4591	0.3105
0.4715	0.3062
0.4768	0.3008
0.4863	0.2956
0.4974	0.29
0.51	0.2836
0.5186	0.2782
0.5277	0.273
0.5395	0.2665
0.5494	0.2594
0.5593	0.2546
0.569	0.249
0.5792	0.2458
0.5865	0.2405
0.5916	0.2335
0.604	0.2284
0.6113	0.2244
0.6161	0.2194
0.619	0.2144
0.6285	0.2076
0.6499	0.2005
0.6591	0.1928
0.67	0.1859
0.6856	0.1808
0.7	0.1755
0.7078	0.1692
0.7255	0.1611
0.7506	0.1532
0.7598	0.1442
0.7747	0.1383
0.7989	0.1271
0.8282	0.1153
0.8453	0.1083
0.8564	0.09662
0.8803	0.08829
0.9138	0.0722
0.9503	0.05767
0.9787	0.04152


==> data/pr/BSDS500_test_fop_MCG_ods.txt <==
Precision	Recall
0.410894	0.352668


==> data/pr/BSDS500_test_fop_MShift.txt <==
Precision	Recall
0.003214	0.7549
0.005272	0.7357
0.0064	0.7219
0.0134	0.6644
0.02229	0.6195
0.03187	0.5827
0.04113	0.5548
0.04078	0.5482
0.05707	0.5097
0.06998	0.4723
0.0839	0.4436
0.103	0.4003
0.1193	0.3663
0.1375	0.3428
0.1529	0.3184
0.1676	0.3019
0.1812	0.281
0.2012	0.2586
0.229	0.2284
0.2783	0.1865
0.3337	0.1489
0.4195	0.1147
0.4922	0.08596
0.564	0.06761
0.6484	0.05678
0.7059	0.05142
0.7513	0.04372
0.8474	0.03267


==> data/pr/BSDS500_test_fop_MShift_ods.txt <==
Precision	Recall
0.228958	0.228350


==> data/pr/BSDS500_test_fop_NCut.txt <==
Precision	Recall
0.5451	0.03088
0.413	0.05068
0.3095	0.09721
0.2268	0.2009
0.1794	0.2617
0.1503	0.3077
0.1333	0.3511
0.1146	0.3778
0.1035	0.4024
0.09367	0.4232
0.0778	0.4563
0.05992	0.4953
0.04305	0.5322
0.01621	0.6136
0.008719	0.6527


==> data/pr/BSDS500_test_fop_NCut_ods.txt <==
Precision	Recall
0.226823	0.200869


==> data/pr/BSDS500_test_fop_QuadTree.txt <==
Precision	Recall
0.3901	0.01555
0.2425	0.01913
0.1661	0.02161
0.07632	0.05587
0.04491	0.109
0.03329	0.1216
0.01793	0.1564
0.01491	0.1776
0.0125	0.2021
0.01031	0.2361
0.007728	0.2494
0.003841	0.2977
0.003177	0.3229
0.002165	0.4081
0.001652	0.4222
0.001217	0.4454
0.0005327	0.5489


==> data/pr/BSDS500_test_fop_QuadTree_ods.txt <==
Precision	Recall
0.076323	0.055867


==> data/pr/BSDS500_test_fop_QuadTree_ods_f.txt <==
0.061

==> data/pr/BSDS500_test_fop_gPb-UCM.txt <==
Precision	Recall
0.002406	0.7161
0.003569	0.7132
0.006059	0.7055
0.01026	0.6919
0.01738	0.6688
0.02887	0.6402
0.04489	0.6089
0.0636	0.5779
0.08431	0.5438
0.1122	0.5189
0.1427	0.4905
0.1687	0.4658
0.1947	0.4423
0.2276	0.4233
0.2502	0.4007
0.2729	0.3862
0.2959	0.3747
0.3143	0.3617
0.3318	0.3482
0.3476	0.3358
0.3633	0.3237
0.3892	0.3152
0.4029	0.3069
0.4131	0.2971
0.4291	0.2884
0.4416	0.2783
0.4511	0.2699
0.4605	0.2628
0.4719	0.2578
0.4825	0.2533
0.4925	0.2449
0.4984	0.2396
0.5082	0.2338
0.5158	0.2282
0.5262	0.2215
0.5348	0.2163
0.5435	0.2122
0.5492	0.2079
0.5579	0.2054
0.5612	0.2033
0.5688	0.1977
0.5731	0.1953
0.576	0.1915
0.5802	0.1884
0.5873	0.1851
0.5928	0.1828
0.598	0.1779
0.6023	0.175
0.6091	0.1723
0.6101	0.1702
0.6185	0.1677
0.6185	0.1651
0.622	0.1633
0.6286	0.1622
0.6354	0.16
0.6417	0.1576
0.6437	0.1555
0.6514	0.1526
0.6641	0.1485
0.6677	0.1473
0.6759	0.1457
0.6798	0.1415
0.6926	0.1382
0.7004	0.135
0.7048	0.1325
0.7099	0.1304
0.7132	0.1292
0.7175	0.1278
0.7225	0.1255
0.7356	0.1215
0.7396	0.12
0.7453	0.1161
0.7519	0.1136
0.7552	0.1118
0.757	0.1106
0.7607	0.1096
0.7683	0.1074
0.7732	0.1051
0.7792	0.1006
0.7878	0.09697
0.7894	0.0961
0.7969	0.09359
0.8005	0.0907
0.8083	0.08768
0.8172	0.08698
0.8193	0.08586
0.8269	0.0823
0.8337	0.08123
0.8429	0.07875
0.8534	0.07237
0.8623	0.06986
0.8707	0.06628
0.884	0.06117
0.893	0.05654
0.9074	0.05307
0.9131	0.05034
0.9331	0.0434
0.9553	0.03782
0.9744	0.03142


==> data/pr/BSDS500_test_fop_gPb-UCM_ods.txt <==
Precision	Recall
0.402937	0.306882


==> data/pr/BSDS500_test_fop_human.txt <==
Precision	Recall
0.672408	0.473851


==> data/pr/BSDS500_test_fop_human_ods_f.txt <==
0.556

==> data/pr/NYUD-v2_test_fb_COB-PC.txt <==
Precision	Recall
0.1931	0.985
0.1931	0.985
0.1931	0.985
0.1931	0.985
0.2425	0.979
0.3827	0.9314
0.4454	0.9062
0.487	0.8875
0.5167	0.8724
0.5387	0.8582
0.5557	0.8474
0.5697	0.8376
0.5822	0.8289
0.5928	0.8212
0.6027	0.814
0.6115	0.8071
0.6197	0.8002
0.6275	0.7939
0.6349	0.7879
0.6416	0.7815
0.6478	0.7755
0.6543	0.7695
0.6604	0.7639
0.6659	0.758
0.6712	0.7524
0.6767	0.7469
0.6824	0.7401
0.688	0.7343
0.6936	0.7276
0.6991	0.7209
0.704	0.7143
0.709	0.7067
0.714	0.6993
0.7186	0.6918
0.7241	0.6843
0.7296	0.6758
0.7358	0.6658
0.7418	0.656
0.7473	0.6461
0.7526	0.6355
0.7575	0.6232
0.7639	0.6117
0.7701	0.5983
0.7759	0.584
0.7818	0.5663
0.7868	0.5512
0.7921	0.5325
0.7983	0.5135
0.8043	0.4898
0.8112	0.4666
0.8161	0.4401
0.821	0.4084
0.8301	0.3763
0.8381	0.3443
0.8457	0.3019
0.8509	0.2573
0.8545	0.2096
0.8631	0.1678
0.8749	0.1275
0.8821	0.09098
0.8797	0.06139
0.8739	0.03608
0.8746	0.01858
0.8301	0.006288
0.6587	0.001595
0.6664	0.0004646
0.9949	0.0001759
0.9957	6.874e-05
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/NYUD-v2_test_fb_COB-PC_ods.txt <==
Precision	Recall
0.688043	0.734259


==> data/pr/NYUD-v2_test_fb_COB-rgbHHA.txt <==
Precision	Recall
0.1771	0.9896
0.1771	0.9896
0.1771	0.9896
0.1771	0.9897
0.2235	0.9892
0.3719	0.9675
0.4489	0.9533
0.4966	0.9444
0.5282	0.9381
0.5527	0.9322
0.5727	0.9266
0.59	0.9217
0.6053	0.9166
0.6199	0.9115
0.6325	0.9068
0.6439	0.9016
0.655	0.8961
0.6646	0.8905
0.6745	0.885
0.6832	0.8795
0.6916	0.8743
0.6995	0.8686
0.7073	0.8621
0.7142	0.8553
0.721	0.8491
0.7285	0.8425
0.7361	0.8354
0.743	0.8278
0.7507	0.8196
0.7574	0.8111
0.7645	0.8017
0.771	0.7914
0.7783	0.7799
0.785	0.7682
0.7919	0.7545
0.7989	0.7417
0.8068	0.7261
0.8153	0.7097
0.8224	0.6919
0.8298	0.6729
0.8361	0.6506
0.8437	0.6268
0.8507	0.5994
0.8576	0.5704
0.8654	0.5404
0.8728	0.5082
0.8805	0.4714
0.8886	0.4303
0.8969	0.3836
0.9031	0.3367
0.9117	0.2836
0.9197	0.2291
0.9261	0.177
0.9321	0.1322
0.9364	0.09278
0.9327	0.05914
0.9265	0.03524
0.9431	0.02136
0.9564	0.01248
0.971	0.00612
0.9677	0.003517
0.9537	0.001485
0.9961	0.0005403
0.9962	7.894e-05
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/NYUD-v2_test_fb_COB-rgbHHA_ods.txt <==
Precision	Recall
0.750672	0.819571


==> data/pr/NYUD-v2_test_fb_COB.txt <==
Precision	Recall
0.1794	0.9909
0.1794	0.9909
0.1794	0.9909
0.1794	0.9909
0.2165	0.9908
0.3298	0.9773
0.3941	0.9669
0.4401	0.9584
0.4757	0.9506
0.5041	0.9443
0.5283	0.9385
0.5489	0.9328
0.5677	0.9275
0.584	0.9224
0.5999	0.917
0.6146	0.9117
0.6278	0.9062
0.6402	0.9
0.6517	0.8942
0.6616	0.8891
0.6712	0.8832
0.6804	0.8773
0.6895	0.8715
0.6979	0.8645
0.7067	0.8573
0.7158	0.8496
0.7235	0.8417
0.7313	0.8319
0.7395	0.8217
0.7476	0.8114
0.7549	0.7997
0.763	0.7879
0.7704	0.7747
0.7785	0.7617
0.7865	0.7483
0.7935	0.7304
0.8011	0.7117
0.8084	0.6924
0.8165	0.67
0.8239	0.6471
0.8321	0.6212
0.841	0.5954
0.8481	0.5662
0.8561	0.5337
0.8634	0.4942
0.8708	0.4596
0.8767	0.417
0.8837	0.3728
0.8887	0.3234
0.8958	0.2753
0.9002	0.2286
0.9054	0.1798
0.9109	0.1381
0.9115	0.0978
0.9123	0.06805
0.9105	0.04536
0.9079	0.02955
0.8991	0.01791
0.9046	0.01003
0.9325	0.005609
0.9894	0.002544
0.9807	0.001006
0.9982	0.0003398
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/NYUD-v2_test_fb_COB_ods.txt <==
Precision	Recall
0.739472	0.821743


==> data/pr/NYUD-v2_test_fb_HED.txt <==
Precision	Recall
0.23035	0.96679
0.23410	0.96663
0.23850	0.96645
0.24705	0.96602
0.25427	0.96559
0.26840	0.96461
0.27978	0.96383
0.29901	0.96243
0.31276	0.96132
0.33378	0.95946
0.35443	0.95749
0.36765	0.95616
0.38639	0.95394
0.39805	0.95237
0.41452	0.94992
0.42487	0.94816
0.43995	0.94531
0.44975	0.94329
0.46405	0.94001
0.47346	0.93769
0.48739	0.93395
0.50126	0.92993
0.51042	0.92700
0.52402	0.92210
0.53306	0.91856
0.54671	0.91287
0.55572	0.90875
0.56928	0.90214
0.57830	0.89755
0.59167	0.89004
0.60511	0.88198
0.61407	0.87613
0.62748	0.86666
0.63645	0.85995
0.64996	0.84898
0.65893	0.84106
0.67247	0.82820
0.68156	0.81900
0.69519	0.80436
0.70429	0.79378
0.71797	0.77703
0.73148	0.75880
0.74033	0.74580
0.75347	0.72535
0.76211	0.71130
0.77459	0.68929
0.78264	0.67407
0.79441	0.65085
0.80176	0.63514
0.81263	0.61105
0.82304	0.58643
0.82980	0.56964
0.83959	0.54453
0.84588	0.52762
0.85494	0.50209
0.86085	0.48478
0.86938	0.45854
0.87475	0.44074
0.88217	0.41396
0.88678	0.39614
0.89338	0.36902
0.89980	0.34177
0.90380	0.32357
0.90973	0.29632
0.91356	0.27815
0.91928	0.25105
0.92288	0.23307
0.92804	0.20651
0.93113	0.18923
0.93585	0.16373
0.94027	0.13934
0.94319	0.12377
0.94766	0.10168
0.95021	0.08804
0.95440	0.06912
0.95669	0.05776
0.95981	0.04287
0.96156	0.03443
0.96544	0.02389
0.96768	0.01817
0.97272	0.01151
0.97564	0.00664
0.97708	0.00438
0.98384	0.00215
0.98396	0.00127
0.99186	0.00051
0.99873	0.00024
1.00000	0.00006
1.00000	0.00002
1.00000	0.00000


==> data/pr/NYUD-v2_test_fb_HED_ods.txt <==
Precision	Recall
0.704289   0.793782


==> data/pr/NYUD-v2_test_fb_HHA.txt <==
Precision	Recall
0.09653	0.9984
0.19	0.9819
0.2783	0.9606
0.3502	0.9431
0.3621	0.9407
0.3774	0.9366
0.396	0.9309
0.4169	0.924
0.4358	0.9169
0.4498	0.9119
0.4608	0.9079
0.4708	0.9037
0.4805	0.8997
0.4904	0.8948
0.4996	0.8904
0.5101	0.8852
0.5198	0.8799
0.5292	0.8741
0.5384	0.8689
0.5476	0.8629
0.556	0.856
0.5643	0.8498
0.5727	0.8438
0.5807	0.8371
0.5882	0.8308
0.5954	0.8241
0.603	0.8174
0.6106	0.8112
0.6175	0.8047
0.6246	0.7983
0.6315	0.7907
0.6382	0.7843
0.6442	0.7774
0.65	0.7708
0.6559	0.7631
0.6614	0.7563
0.666	0.7488
0.6714	0.7413
0.6767	0.7339
0.6815	0.7261
0.6868	0.7179
0.6915	0.7106
0.6964	0.7039
0.7014	0.6963
0.7062	0.6889
0.7103	0.6813
0.7142	0.6738
0.7176	0.6652
0.722	0.657
0.7268	0.6482
0.7304	0.6403
0.7338	0.6312
0.7372	0.6225
0.7416	0.6134
0.7447	0.6049
0.7478	0.596
0.7502	0.5875
0.7535	0.5795
0.757	0.5721
0.7598	0.5626
0.7629	0.5526
0.7661	0.5434
0.7695	0.5346
0.7725	0.5267
0.775	0.5173
0.7778	0.5078
0.7805	0.4986
0.7836	0.4903
0.7858	0.4796
0.7891	0.4699
0.7897	0.4605
0.7926	0.4506
0.7949	0.441
0.798	0.4316
0.8006	0.4214
0.8033	0.4117
0.8058	0.4009
0.8074	0.3923
0.8091	0.3839
0.8114	0.3743
0.8147	0.3655
0.8168	0.3565
0.8181	0.3487
0.8203	0.3393
0.8225	0.3291
0.8252	0.3206
0.8268	0.31
0.8275	0.2998
0.8279	0.2908
0.8301	0.2812
0.8313	0.2726
0.8336	0.2646
0.8369	0.2576
0.8374	0.2487
0.8382	0.2398
0.8395	0.2301
0.8406	0.2199
0.8422	0.2115
0.8438	0.2036
0.8475	0.1952
0.8478	0.1872
0.8476	0.1867


==> data/pr/NYUD-v2_test_fb_HHA_ap.txt <==
0.559


==> data/pr/NYUD-v2_test_fb_HHA_ods.txt <==
Precision	Recall
0.661376	0.756291


==> data/pr/NYUD-v2_test_fb_HHA_ods_f.txt <==
0.706

==> data/pr/NYUD-v2_test_fb_HHA_ois_f.txt <==
0.734


==> data/pr/NYUD-v2_test_fb_MCG.txt <==
Precision	Recall
0.07403	0.9977
0.07403	0.9977
0.07403	0.9977
0.07403	0.9977
0.07403	0.9977
0.1005	0.9909
0.2276	0.9518
0.2654	0.9391
0.2877	0.9315
0.3151	0.9209
0.3352	0.9131
0.353	0.9059
0.3703	0.8984
0.3867	0.8905
0.4021	0.883
0.4164	0.8759
0.4297	0.8688
0.442	0.8623
0.4534	0.8555
0.4636	0.8488
0.4735	0.8419
0.4826	0.8351
0.4917	0.8285
0.5006	0.8222
0.5086	0.8151
0.516	0.8089
0.523	0.8034
0.5295	0.7961
0.5362	0.7899
0.542	0.7834
0.5485	0.777
0.5545	0.7706
0.5601	0.763
0.5654	0.7566
0.5708	0.75
0.576	0.7439
0.581	0.7376
0.5858	0.7313
0.5905	0.7249
0.5953	0.7191
0.6003	0.7131
0.6043	0.7072
0.6084	0.7009
0.6123	0.6954
0.6169	0.6898
0.6213	0.6839
0.6252	0.6776
0.6291	0.6718
0.6332	0.6662
0.6362	0.6597
0.6395	0.6533
0.6425	0.6474
0.6461	0.6405
0.6494	0.6328
0.6522	0.6261
0.6553	0.6196
0.6588	0.6134
0.6624	0.6068
0.6652	0.6
0.6683	0.5934
0.6708	0.5857
0.6742	0.5789
0.6779	0.5733
0.6806	0.5657
0.6832	0.5576
0.6863	0.5513
0.6892	0.5443
0.6921	0.5365
0.6947	0.5274
0.6971	0.5189
0.7007	0.5111
0.704	0.5029
0.7068	0.495
0.7094	0.4868
0.7123	0.4766
0.7147	0.4669
0.7177	0.4557
0.7209	0.4462
0.7242	0.4352
0.7275	0.4247
0.7298	0.414
0.7331	0.401
0.7375	0.3898
0.74	0.377
0.7433	0.3635
0.7459	0.3497
0.7497	0.335
0.7529	0.3193
0.7565	0.3045
0.7593	0.2878
0.765	0.2703
0.7677	0.25
0.7727	0.2296
0.7784	0.206
0.7863	0.1812
0.7926	0.1531
0.7978	0.1192
0.8026	0.08021
0.8278	0.03561


==> data/pr/NYUD-v2_test_fb_MCG_ods.txt <==
Precision	Recall
0.600349	0.713143


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_HHA_add.txt <==
Precision	Recall
0.1669	0.9673
0.1872	0.9662
0.2162	0.9643
0.2328	0.9631
0.2504	0.9614
0.2595	0.9603
0.2701	0.9584
0.2761	0.9572
0.2836	0.9555
0.2882	0.9543
0.2941	0.9527
0.2995	0.9511
0.303	0.9501
0.3078	0.9485
0.311	0.9474
0.3154	0.9458
0.3183	0.9446
0.3225	0.9429
0.3253	0.9418
0.3293	0.9401
0.3321	0.9389
0.3361	0.9372
0.34	0.9353
0.3427	0.934
0.3466	0.9321
0.3493	0.9308
0.3532	0.9288
0.356	0.9274
0.3599	0.9253
0.3627	0.9238
0.3668	0.9215
0.371	0.9191
0.3739	0.9174
0.3782	0.915
0.3813	0.9133
0.3858	0.9106
0.3889	0.9088
0.3935	0.906
0.3967	0.904
0.4015	0.9011
0.4048	0.899
0.4097	0.8957
0.4147	0.8924
0.4182	0.8901
0.4233	0.8865
0.4268	0.8839
0.4321	0.88
0.4358	0.8774
0.4413	0.8733
0.4451	0.8702
0.451	0.8657
0.457	0.8608
0.4612	0.8575
0.4676	0.8523
0.4721	0.8487
0.4791	0.8431
0.4839	0.8392
0.4914	0.8331
0.4967	0.8288
0.5048	0.8221
0.5103	0.8173
0.519	0.8098
0.5283	0.8017
0.5347	0.796
0.5448	0.7871
0.5518	0.7808
0.5628	0.7706
0.5706	0.7635
0.5826	0.7519
0.5911	0.7436
0.6045	0.73
0.6187	0.715
0.6287	0.7043
0.6443	0.6869
0.6552	0.6744
0.6725	0.654
0.6845	0.6393
0.7032	0.6149
0.716	0.5972
0.7356	0.5681
0.7489	0.5472
0.7686	0.5129
0.7883	0.476
0.8012	0.45
0.8196	0.409
0.8312	0.3806
0.848	0.3374
0.8591	0.3079
0.8739	0.2629
0.8833	0.2329
0.8959	0.1886
0.9067	0.1462
0.9131	0.12
0.9213	0.08477
0.9254	0.06477
0.9298	0.04049
0.9311	0.02805
0.9357	0.01468
0.9393	0.008623
0.9354	0.002688
0.9334	0.0005256


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_HHA_add_ap.txt <==
0.700


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_HHA_add_ods.txt <==
Precision	Recall
0.644330	0.686913


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_HHA_add_ods_f.txt <==
0.665

==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_HHA_add_ois_f.txt <==
0.680


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgb.txt <==
Precision	Recall
0.2468	0.9826
0.3109	0.9819
0.3396	0.9816
0.3491	0.9815
0.3581	0.9813
0.3626	0.9811
0.3679	0.9809
0.3709	0.9808
0.3748	0.9806
0.3774	0.9804
0.3807	0.9802
0.3839	0.9799
0.3861	0.9797
0.3891	0.9794
0.3914	0.9791
0.3944	0.9787
0.3966	0.9784
0.3996	0.978
0.4016	0.9776
0.4043	0.9772
0.4062	0.9769
0.4089	0.9765
0.4116	0.9761
0.4135	0.9758
0.4162	0.9753
0.4182	0.975
0.4209	0.9745
0.4229	0.9741
0.4258	0.9735
0.4278	0.9731
0.4307	0.9725
0.4337	0.9718
0.4358	0.9714
0.439	0.9707
0.4412	0.9701
0.4443	0.9693
0.4466	0.9687
0.45	0.9677
0.4524	0.967
0.456	0.966
0.4585	0.9653
0.4625	0.9642
0.4666	0.963
0.4694	0.962
0.4738	0.9606
0.4768	0.9595
0.4815	0.9578
0.4848	0.9566
0.4898	0.9546
0.4934	0.9531
0.4989	0.9509
0.5047	0.9485
0.5087	0.9467
0.515	0.9438
0.5194	0.9417
0.5262	0.9384
0.5311	0.936
0.5386	0.9322
0.5439	0.9295
0.5522	0.925
0.5581	0.9217
0.5673	0.9163
0.5772	0.9102
0.5841	0.9057
0.5949	0.8978
0.6026	0.8921
0.6147	0.8825
0.6232	0.8755
0.6367	0.8637
0.6462	0.855
0.6611	0.8404
0.677	0.8241
0.688	0.8119
0.7052	0.7913
0.717	0.7758
0.7349	0.7497
0.7471	0.7306
0.7655	0.6985
0.7779	0.6754
0.7961	0.6372
0.8078	0.6097
0.8246	0.5658
0.8404	0.5184
0.8503	0.4852
0.8645	0.4336
0.8731	0.3982
0.8851	0.3449
0.8921	0.3091
0.9021	0.2568
0.9077	0.2236
0.9151	0.1767
0.9212	0.1343
0.9251	0.1093
0.93	0.07708
0.9333	0.05909
0.9377	0.03721
0.9405	0.02601
0.9434	0.01387
0.9451	0.00818
0.9469	0.002835
0.9418	0.0005874


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgbHHA.txt <==
Precision	Recall
0.2272	0.9764
0.3166	0.9744
0.3642	0.9733
0.3788	0.9729
0.3918	0.9724
0.3983	0.972
0.4057	0.9715
0.41	0.9712
0.4152	0.9708
0.4186	0.9704
0.423	0.9699
0.4273	0.9694
0.4302	0.969
0.4341	0.9684
0.4368	0.968
0.4404	0.9674
0.4429	0.9669
0.4463	0.9662
0.4485	0.9656
0.4515	0.965
0.4536	0.9646
0.4564	0.9639
0.4593	0.9632
0.4613	0.9628
0.4641	0.9621
0.4661	0.9615
0.4689	0.9608
0.471	0.9602
0.4739	0.9594
0.4759	0.9588
0.4788	0.9579
0.4817	0.957
0.4837	0.9563
0.4867	0.9553
0.4887	0.9545
0.4916	0.9535
0.4936	0.9527
0.4966	0.9516
0.4987	0.9508
0.5017	0.9496
0.5039	0.9487
0.5071	0.9473
0.5104	0.9458
0.5128	0.9448
0.5163	0.9431
0.5188	0.9418
0.5226	0.94
0.5252	0.9385
0.5291	0.9364
0.532	0.9348
0.5363	0.9325
0.5407	0.93
0.5437	0.9282
0.5485	0.9255
0.5518	0.9236
0.5568	0.9206
0.5603	0.9184
0.5657	0.915
0.5695	0.9126
0.5754	0.9087
0.5795	0.9059
0.5858	0.9013
0.5926	0.8964
0.5973	0.8929
0.6047	0.8873
0.61	0.883
0.6184	0.8764
0.6241	0.8713
0.6333	0.8632
0.64	0.8573
0.6505	0.8478
0.6618	0.8369
0.6699	0.8289
0.6826	0.8156
0.6916	0.8056
0.7059	0.7891
0.716	0.7768
0.7317	0.7563
0.7427	0.7407
0.76	0.7147
0.7718	0.6952
0.79	0.662
0.8083	0.6243
0.8204	0.5969
0.838	0.5513
0.8493	0.5188
0.8654	0.4666
0.8758	0.4305
0.8902	0.3741
0.899	0.3353
0.9109	0.2775
0.9211	0.2212
0.9277	0.1857
0.9366	0.1368
0.9419	0.1078
0.9498	0.07051
0.954	0.04988
0.9607	0.02627
0.9621	0.01522
0.9645	0.004772
0.9666	0.0008861


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgbHHA_ods.txt <==
Precision	Recall
0.705904	0.789114


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgb_add_ft_9500.txt <==
Precision	Recall
0.2468	0.9826
0.3109	0.9819
0.3396	0.9816
0.3491	0.9815
0.3581	0.9813
0.3626	0.9811
0.3679	0.9809
0.3709	0.9808
0.3748	0.9806
0.3774	0.9804
0.3807	0.9802
0.3839	0.9799
0.3861	0.9797
0.3891	0.9794
0.3914	0.9791
0.3944	0.9787
0.3966	0.9784
0.3996	0.978
0.4016	0.9776
0.4043	0.9772
0.4062	0.9769
0.4089	0.9765
0.4116	0.9761
0.4135	0.9758
0.4162	0.9753
0.4182	0.975
0.4209	0.9745
0.4229	0.9741
0.4258	0.9735
0.4278	0.9731
0.4307	0.9725
0.4337	0.9718
0.4358	0.9714
0.439	0.9707
0.4412	0.9701
0.4443	0.9693
0.4466	0.9687
0.45	0.9677
0.4524	0.967
0.456	0.966
0.4585	0.9653
0.4625	0.9642
0.4666	0.963
0.4694	0.962
0.4738	0.9606
0.4768	0.9595
0.4815	0.9578
0.4848	0.9566
0.4898	0.9546
0.4934	0.9531
0.4989	0.9509
0.5047	0.9485
0.5087	0.9467
0.515	0.9438
0.5194	0.9417
0.5262	0.9384
0.5311	0.936
0.5386	0.9322
0.5439	0.9295
0.5522	0.925
0.5581	0.9217
0.5673	0.9163
0.5772	0.9102
0.5841	0.9057
0.5949	0.8978
0.6026	0.8921
0.6147	0.8825
0.6232	0.8755
0.6367	0.8637
0.6462	0.855
0.6611	0.8404
0.677	0.8241
0.688	0.8119
0.7052	0.7913
0.717	0.7758
0.7349	0.7497
0.7471	0.7306
0.7655	0.6985
0.7779	0.6754
0.7961	0.6372
0.8078	0.6097
0.8246	0.5658
0.8404	0.5184
0.8503	0.4852
0.8645	0.4336
0.8731	0.3982
0.8851	0.3449
0.8921	0.3091
0.9021	0.2568
0.9077	0.2236
0.9151	0.1767
0.9212	0.1343
0.9251	0.1093
0.93	0.07708
0.9333	0.05909
0.9377	0.03721
0.9405	0.02601
0.9434	0.01387
0.9451	0.00818
0.9469	0.002835
0.9418	0.0005874


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgb_add_ft_9500_ap.txt <==
0.789


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgb_add_ft_9500_ods.txt <==
Precision	Recall
0.705208	0.791345


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgb_add_ft_9500_ods_f.txt <==
0.746

==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgb_add_ft_9500_ois_f.txt <==
0.761


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgb_ods.txt <==
Precision	Recall
0.705208	0.791345


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgbd.txt <==
Precision	Recall
0.3453	0.9601
0.4217	0.9356
0.4376	0.9291
0.4422	0.9271
0.4465	0.9249
0.4488	0.9235
0.4517	0.9218
0.4536	0.9207
0.4559	0.9192
0.4575	0.9182
0.4597	0.9168
0.4619	0.9154
0.4635	0.9144
0.4656	0.913
0.4673	0.912
0.4694	0.9106
0.471	0.9095
0.4733	0.9081
0.4749	0.907
0.477	0.9055
0.4784	0.9045
0.4801	0.9032
0.482	0.9018
0.4833	0.9008
0.4851	0.8994
0.4864	0.8983
0.4883	0.8969
0.4897	0.8958
0.4916	0.8942
0.493	0.8931
0.4951	0.8915
0.497	0.8898
0.4985	0.8886
0.5007	0.8868
0.5022	0.8855
0.5045	0.8836
0.5061	0.8822
0.5083	0.8803
0.5099	0.8788
0.5122	0.8767
0.5137	0.8754
0.5161	0.8733
0.5186	0.871
0.5203	0.8694
0.523	0.867
0.5249	0.8652
0.5279	0.8626
0.5299	0.8607
0.5331	0.8577
0.5354	0.8556
0.5388	0.8524
0.5423	0.849
0.5448	0.8465
0.5485	0.8427
0.551	0.8401
0.5549	0.836
0.5576	0.8331
0.5618	0.8287
0.5647	0.8257
0.5692	0.8209
0.5724	0.8175
0.5773	0.8121
0.5824	0.8064
0.5861	0.8024
0.5918	0.7959
0.5957	0.7912
0.6019	0.7838
0.6062	0.7784
0.613	0.7698
0.6177	0.7636
0.6251	0.7534
0.6329	0.7422
0.6382	0.7339
0.6466	0.7205
0.6524	0.7106
0.6615	0.6943
0.6679	0.6825
0.6778	0.6629
0.6847	0.6486
0.6953	0.6251
0.7028	0.608
0.7141	0.5797
0.7258	0.5483
0.7337	0.5254
0.7457	0.4881
0.7537	0.4613
0.7655	0.4181
0.7732	0.3878
0.7847	0.3402
0.7922	0.3075
0.8033	0.2579
0.8132	0.209
0.8194	0.1776
0.8256	0.1331
0.8298	0.1062
0.835	0.07134
0.8392	0.05194
0.8437	0.02887
0.8447	0.01768
0.8441	0.006145
0.8608	0.001271


==> data/pr/NYUD-v2_test_fb_ResNet50_nyud_rgbd_ods.txt <==
Precision	Recall
0.625073	0.753377


==> data/pr/NYUD-v2_test_fb_SE-all.txt <==
Precision	Recall
0.1328	0.9859
0.1867	0.9833
0.2695	0.9729
0.3068	0.9654
0.3459	0.9555
0.3656	0.9496
0.3894	0.9415
0.4028	0.9367
0.4204	0.93
0.4313	0.9259
0.4464	0.9198
0.4607	0.9136
0.4701	0.9094
0.4838	0.9028
0.4929	0.8981
0.5065	0.8909
0.5159	0.8858
0.5299	0.8774
0.5394	0.8715
0.5536	0.8621
0.5632	0.8552
0.5776	0.844
0.5922	0.8318
0.6017	0.8227
0.6159	0.8082
0.6253	0.7976
0.6391	0.7807
0.6482	0.7685
0.6611	0.7488
0.6694	0.7348
0.6811	0.7129
0.6921	0.6895
0.6989	0.6733
0.7083	0.6483
0.7143	0.6313
0.7226	0.6055
0.7277	0.5881
0.7349	0.5619
0.7393	0.5444
0.7453	0.5184
0.749	0.5013
0.7541	0.4759
0.7588	0.4508
0.762	0.4344
0.7663	0.4104
0.7692	0.3947
0.773	0.3717
0.7754	0.3568
0.7791	0.335
0.7817	0.3208
0.7855	0.2999
0.7893	0.2796
0.792	0.2665
0.7963	0.2476
0.7993	0.2354
0.8035	0.2178
0.8064	0.2064
0.811	0.1898
0.8142	0.1791
0.819	0.1637
0.8225	0.1537
0.8278	0.139
0.8328	0.1248
0.8361	0.1156
0.8413	0.1025
0.8451	0.09418
0.8512	0.08223
0.8543	0.07466
0.8601	0.06385
0.8646	0.05716
0.8709	0.04781
0.877	0.03918
0.8819	0.034
0.8884	0.02702
0.8931	0.02286
0.9001	0.01729
0.9056	0.01419
0.9126	0.01034
0.9146	0.008215
0.9198	0.005674
0.9193	0.004296
0.9215	0.002702
0.9173	0.001602
0.911	0.001081
0.9088	0.0005595
0.908	0.0003377
0.8775	0.0001591
0.8452	8.524e-05
0.7836	3.152e-05
0.7286	1.531e-05
0.8	6.003e-06
1	1.501e-06
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/NYUD-v2_test_fb_SE-all_ods.txt <==
Precision	Recall
0.648222	0.768492


==> data/pr/NYUD-v2_test_fb_SE.txt <==
Precision	Recall
0.1982	0.9982
0.2345	0.9938
0.2813	0.9842
0.3085	0.9767
0.3473	0.9637
0.3714	0.9544
0.4065	0.9397
0.4296	0.9288
0.4615	0.9123
0.4814	0.9007
0.51	0.8821
0.5367	0.8624
0.5541	0.8483
0.5779	0.8271
0.5926	0.8127
0.6137	0.7901
0.6268	0.7751
0.6457	0.7515
0.658	0.7348
0.6745	0.7101
0.6847	0.6936
0.6992	0.6681
0.7127	0.6425
0.7213	0.6246
0.733	0.5991
0.74	0.5824
0.7501	0.5573
0.7564	0.541
0.7653	0.5166
0.7711	0.4999
0.779	0.4763
0.7863	0.4533
0.7907	0.4387
0.7969	0.4167
0.801	0.402
0.8067	0.3812
0.8103	0.368
0.8158	0.3487
0.8193	0.3365
0.8241	0.3183
0.8275	0.3062
0.8319	0.2891
0.8363	0.2726
0.8392	0.2622
0.843	0.2466
0.8454	0.2368
0.8485	0.2223
0.8506	0.2127
0.8538	0.1993
0.8559	0.1909
0.859	0.1784
0.862	0.1665
0.8642	0.1585
0.8672	0.1475
0.8693	0.1405
0.8724	0.1304
0.8742	0.1239
0.8772	0.1145
0.8792	0.1083
0.8822	0.09986
0.8841	0.09459
0.887	0.08687
0.8906	0.07961
0.8929	0.07479
0.8953	0.06813
0.8967	0.06396
0.899	0.05804
0.9007	0.0543
0.9033	0.0489
0.9053	0.04534
0.9078	0.0405
0.9108	0.0361
0.9131	0.03333
0.9172	0.0294
0.92	0.02701
0.925	0.02347
0.9278	0.02135
0.9312	0.0184
0.9339	0.01661
0.9367	0.01407
0.9392	0.01244
0.9431	0.01033
0.9471	0.008475
0.9491	0.007405
0.953	0.005917
0.9546	0.005067
0.9578	0.00393
0.9584	0.003263
0.9617	0.002443
0.9661	0.002019
0.9723	0.001466
0.9738	0.001047
0.9772	0.0008113
0.9784	0.0005448
0.9793	0.0004127
0.9819	0.0002611
0.9778	0.0001852
0.9682	0.0001006
0.9582	6.874e-05
0.9444	3.572e-05
1	2.131e-05


==> data/pr/NYUD-v2_test_fb_SE_ods.txt <==
Precision	Recall
0.645733	0.751494


==> data/pr/NYUD-v2_test_fop_COB-PC.txt <==
Precision	Recall
0.001501	0.6005
0.001501	0.6005
0.001501	0.6005
0.001501	0.6005
0.002956	0.5948
0.01699	0.562
0.03192	0.5381
0.04704	0.5164
0.06031	0.4982
0.07262	0.4809
0.08358	0.4689
0.09424	0.4584
0.1042	0.4472
0.1134	0.4372
0.1227	0.4282
0.1318	0.4199
0.1412	0.4114
0.15	0.4046
0.1584	0.3962
0.1667	0.3889
0.175	0.3807
0.1835	0.3733
0.1915	0.3671
0.2006	0.3606
0.2096	0.3543
0.2183	0.3488
0.228	0.3423
0.2368	0.3359
0.247	0.3289
0.2569	0.3219
0.266	0.3163
0.2759	0.3089
0.2849	0.3009
0.2963	0.2939
0.3062	0.284
0.3171	0.2769
0.329	0.2694
0.3407	0.2606
0.3545	0.2521
0.3693	0.2427
0.3813	0.2336
0.3972	0.2258
0.4113	0.2169
0.4284	0.208
0.4464	0.1975
0.4632	0.1881
0.4828	0.1779
0.5025	0.1685
0.5239	0.1578
0.5481	0.146
0.5728	0.1349
0.6021	0.1228
0.6343	0.1109
0.6647	0.1002
0.6994	0.08764
0.7338	0.07492
0.7747	0.06412
0.8106	0.053
0.8502	0.04223
0.8878	0.03269
0.9178	0.02472
0.948	0.01675
0.9723	0.01155
0.985	0.006584
0.9934	0.004243
0.9968	0.003464
1	0.003254
1	0.003199
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072


==> data/pr/NYUD-v2_test_fop_COB-PC_ods.txt <==
Precision	Recall
0.329019	0.269398


==> data/pr/NYUD-v2_test_fop_COB-rgbHHA.txt <==
Precision	Recall
0.001409	0.5852
0.001409	0.5852
0.001409	0.5852
0.001409	0.5852
0.002609	0.5869
0.01484	0.5847
0.03133	0.5771
0.04863	0.5676
0.06373	0.5598
0.07722	0.5516
0.09101	0.5446
0.1034	0.5362
0.1158	0.529
0.1287	0.521
0.1409	0.5129
0.1524	0.5039
0.1651	0.4964
0.177	0.4872
0.1891	0.4789
0.2011	0.4703
0.2123	0.4632
0.2237	0.4562
0.2363	0.4476
0.248	0.4384
0.2588	0.4301
0.2717	0.4218
0.2844	0.4127
0.297	0.4031
0.3117	0.3925
0.3248	0.3834
0.3393	0.3724
0.3529	0.3616
0.3683	0.3507
0.3835	0.339
0.4012	0.3266
0.4178	0.3155
0.4385	0.3022
0.4587	0.2884
0.4783	0.2739
0.5008	0.2596
0.5235	0.2434
0.5455	0.2277
0.5684	0.2119
0.5959	0.1959
0.625	0.1797
0.6492	0.1632
0.6785	0.1465
0.7088	0.1301
0.7416	0.1125
0.7704	0.09694
0.8067	0.08181
0.8456	0.06697
0.8769	0.0546
0.9049	0.04251
0.9343	0.03096
0.9518	0.02149
0.9667	0.01608
0.9814	0.0118
0.9912	0.008844
0.9962	0.006208
0.9972	0.004993
0.9988	0.003834
1	0.003356
1	0.003148
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072


==> data/pr/NYUD-v2_test_fop_COB-rgbHHA_ods.txt <==
Precision	Recall
0.401194	0.326558


==> data/pr/NYUD-v2_test_fop_COB.txt <==
Precision	Recall
0.001503	0.5982
0.001503	0.5982
0.001503	0.5982
0.001503	0.5982
0.002471	0.5989
0.009662	0.5984
0.01875	0.5911
0.02911	0.5813
0.04044	0.5729
0.05178	0.5635
0.0633	0.5551
0.07482	0.5469
0.08633	0.5378
0.0972	0.5298
0.1088	0.52
0.1204	0.5111
0.1316	0.5026
0.1429	0.4924
0.1546	0.4818
0.1662	0.4737
0.1772	0.4637
0.1881	0.453
0.199	0.4448
0.2116	0.436
0.2231	0.4264
0.2353	0.4168
0.2484	0.4067
0.2624	0.397
0.2769	0.3854
0.2927	0.3741
0.308	0.362
0.3251	0.3492
0.3409	0.3355
0.3594	0.3235
0.3763	0.3111
0.3946	0.296
0.4147	0.2823
0.4374	0.2683
0.4593	0.2546
0.4826	0.2383
0.5063	0.2225
0.5327	0.2074
0.5597	0.1924
0.584	0.1763
0.6118	0.1612
0.6456	0.1464
0.6776	0.1303
0.7132	0.1141
0.7458	0.09989
0.7787	0.08663
0.8103	0.07442
0.8468	0.06107
0.8782	0.04966
0.9087	0.03918
0.9327	0.03091
0.9507	0.02311
0.9635	0.0175
0.9796	0.0129
0.9893	0.009333
0.9969	0.006906
0.9993	0.004839
1	0.003979
1	0.003388
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072
1	0.003072


==> data/pr/NYUD-v2_test_fop_COB_ods.txt <==
Precision	Recall
0.376286	0.311066


==> data/pr/NYUD-v2_test_fop_HHA.txt <==
Precision	Recall
0.0001156	0.7396
0.001459	0.6771
0.00598	0.6223
0.01566	0.5771
0.01855	0.5711
0.02279	0.564
0.02875	0.5559
0.03629	0.5449
0.04466	0.5352
0.05171	0.528
0.05764	0.5226
0.06393	0.517
0.06972	0.5116
0.07614	0.5054
0.0821	0.5006
0.08931	0.4947
0.09692	0.489
0.1041	0.4831
0.1119	0.4767
0.1198	0.4706
0.1278	0.4634
0.1356	0.4572
0.1443	0.4511
0.1523	0.4445
0.1602	0.4384
0.1685	0.432
0.1773	0.426
0.1859	0.4207
0.1936	0.414
0.2024	0.4076
0.2118	0.4003
0.2199	0.3947
0.2282	0.3886
0.2359	0.3829
0.2446	0.3761
0.2518	0.3698
0.26	0.3631
0.268	0.3568
0.2765	0.35
0.2854	0.3424
0.2958	0.3358
0.3041	0.3294
0.3126	0.3239
0.3215	0.3183
0.3302	0.3118
0.3385	0.3056
0.3457	0.2997
0.3531	0.2935
0.3626	0.2874
0.3724	0.2802
0.3804	0.2745
0.3888	0.2687
0.3966	0.263
0.4052	0.2559
0.4137	0.2499
0.4228	0.2438
0.4301	0.2384
0.4379	0.2327
0.4463	0.2279
0.4552	0.222
0.4633	0.2159
0.4722	0.2098
0.4818	0.204
0.49	0.1985
0.4983	0.1932
0.5061	0.1874
0.5144	0.1824
0.5248	0.1769
0.533	0.1714
0.5418	0.167
0.5492	0.1614
0.5582	0.1563
0.5668	0.1518
0.5755	0.1471
0.5865	0.1424
0.5948	0.137
0.6037	0.1327
0.6096	0.1286
0.6176	0.1248
0.6271	0.1213
0.6359	0.1173
0.6439	0.1135
0.6504	0.1095
0.6586	0.1059
0.6693	0.1018
0.6769	0.0991
0.6859	0.09558
0.6933	0.09112
0.7016	0.08765
0.7118	0.08431
0.7218	0.08235
0.7305	0.0804
0.7388	0.07783
0.7442	0.07449
0.7542	0.07186
0.763	0.06869
0.773	0.06608
0.782	0.06366
0.7915	0.06084
0.8019	0.05905
0.8098	0.05673
0.8102	0.05668


==> data/pr/NYUD-v2_test_fop_HHA_ods.txt <==
Precision	Recall
0.338503	0.305627


==> data/pr/NYUD-v2_test_fop_MCG.txt <==
Precision	Recall
4.669e-05	0.7643
4.669e-05	0.7643
4.669e-05	0.7643
4.669e-05	0.7643
4.669e-05	0.7643
0.0002174	0.7308
0.005433	0.5947
0.009656	0.5596
0.01266	0.5465
0.01712	0.5291
0.02158	0.5175
0.02551	0.5067
0.0298	0.4979
0.03419	0.4879
0.03925	0.4777
0.04483	0.4685
0.05075	0.4593
0.05673	0.4501
0.06248	0.4421
0.06797	0.4346
0.07385	0.4269
0.07983	0.4179
0.08569	0.4098
0.09182	0.403
0.09723	0.396
0.1032	0.3896
0.1086	0.3831
0.1149	0.3767
0.1214	0.3706
0.1271	0.3645
0.1332	0.3582
0.1396	0.3523
0.1463	0.3457
0.1524	0.3398
0.1587	0.3348
0.1653	0.3288
0.1711	0.3239
0.1775	0.3185
0.1846	0.3126
0.1912	0.3087
0.1982	0.3045
0.2041	0.3007
0.2103	0.2961
0.216	0.2916
0.222	0.287
0.2282	0.2823
0.2342	0.2778
0.2411	0.2737
0.2472	0.2694
0.2523	0.2659
0.2579	0.2613
0.2645	0.2575
0.2724	0.2527
0.2796	0.2484
0.2862	0.2433
0.2924	0.2389
0.2995	0.2345
0.3072	0.2298
0.3148	0.226
0.3219	0.2229
0.3281	0.2183
0.3354	0.2143
0.3429	0.2111
0.3513	0.2069
0.359	0.2028
0.3657	0.1995
0.3712	0.195
0.3777	0.1899
0.3861	0.1851
0.3942	0.1808
0.4014	0.177
0.4101	0.1725
0.419	0.1687
0.4268	0.1637
0.4351	0.1593
0.4438	0.1554
0.4541	0.1511
0.4636	0.1467
0.4742	0.142
0.4854	0.1375
0.4948	0.1336
0.5065	0.1285
0.5204	0.1247
0.5364	0.1204
0.5495	0.1157
0.5613	0.1107
0.5748	0.1055
0.5874	0.09966
0.6041	0.09479
0.6204	0.08868
0.637	0.08325
0.6544	0.07779
0.6737	0.0722
0.7007	0.06397
0.7295	0.05707
0.7651	0.04959
0.8071	0.04156
0.8602	0.0309
0.9385	0.01833


==> data/pr/NYUD-v2_test_fop_MCG_ods.txt <==
Precision	Recall
0.321899	0.222881


==> data/pr/PASCALB_test_new_fb_HED-BSDS500.txt <==
Precision	Recall
0.229771	0.944513
0.250498	0.937024
0.257346	0.933859
0.264404	0.930284
0.268252	0.928052
0.273106	0.925187
0.276099	0.923389
0.280041	0.920863
0.282608	0.919071
0.286131	0.916670
0.289563	0.914405
0.291960	0.912812
0.295369	0.910564
0.297932	0.908967
0.301398	0.906685
0.303888	0.905083
0.306994	0.902885
0.308998	0.901389
0.311643	0.899320
0.313378	0.897958
0.315898	0.895933
0.318406	0.893953
0.320094	0.892547
0.322585	0.890545
0.324295	0.889078
0.326798	0.887009
0.328528	0.885531
0.331031	0.883343
0.332761	0.881826
0.335338	0.879555
0.337901	0.877195
0.339660	0.875513
0.342299	0.873024
0.344108	0.871277
0.346786	0.868751
0.348628	0.866934
0.351412	0.864275
0.353322	0.862352
0.356138	0.859567
0.358074	0.857618
0.361021	0.854790
0.363988	0.851908
0.366036	0.849832
0.369154	0.846782
0.371297	0.844587
0.374579	0.841379
0.376842	0.839125
0.380284	0.835643
0.382649	0.833151
0.386259	0.829505
0.389993	0.825663
0.392565	0.822944
0.396479	0.818765
0.399143	0.815794
0.403237	0.811272
0.406073	0.808016
0.410404	0.803082
0.413371	0.799598
0.417968	0.794404
0.421124	0.790712
0.426004	0.785145
0.431078	0.779189
0.434597	0.775016
0.440088	0.768522
0.443902	0.763911
0.449734	0.756627
0.453817	0.751473
0.460142	0.743404
0.464492	0.737586
0.471366	0.728432
0.478543	0.718539
0.483442	0.711315
0.491257	0.699936
0.496626	0.691729
0.504986	0.678475
0.510761	0.668975
0.519806	0.653803
0.526075	0.642825
0.535799	0.625065
0.542540	0.612330
0.552984	0.591817
0.563783	0.569294
0.571223	0.553142
0.582903	0.527254
0.590902	0.508629
0.603290	0.478484
0.611781	0.456887
0.624644	0.422375
0.633528	0.397858
0.646686	0.358614
0.660474	0.316909
0.670110	0.287708
0.684742	0.242098
0.694392	0.210870
0.708423	0.163467
0.717526	0.131970
0.729894	0.085920
0.738878	0.056892
0.752710	0.019683


==> data/pr/PASCALB_test_new_fb_HED-BSDS500_ap.txt <==
0.532


==> data/pr/PASCALB_test_new_fb_HED-BSDS500_ods.txt <==
Precision	Recall
0.510761	0.668975


==> data/pr/PASCALB_test_new_fb_HED-BSDS500_ods_f.txt <==
0.579


==> data/pr/PASCALB_test_new_fb_HED-BSDS500_ois_f.txt <==
0.605


==> data/pr/PASCALB_test_new_fb_HED_ap.txt <==
0.678


==> data/pr/PASCALB_test_new_fb_HED_ods.txt <==
Precision	Recall
0.665401	0.703959


==> data/pr/PASCALB_test_new_fb_HED_ods_f.txt <==
0.684


==> data/pr/PASCALB_test_new_fb_HED_ois_f.txt <==
0.702


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500.txt <==
Precision	Recall
0.045419	0.997315
0.045419	0.997315
0.045419	0.997315
0.045419	0.997315
0.045419	0.997315
0.072602	0.988841
0.188604	0.943374
0.221499	0.930050
0.240021	0.922155
0.258879	0.913152
0.271896	0.906227
0.282473	0.900225
0.292292	0.894627
0.301842	0.888180
0.311115	0.882051
0.319913	0.875888
0.328004	0.869483
0.335593	0.863140
0.343286	0.857351
0.350351	0.851506
0.356989	0.845462
0.363697	0.840316
0.369965	0.834600
0.375800	0.829179
0.381324	0.823729
0.386897	0.818423
0.392213	0.813221
0.397152	0.808333
0.402184	0.803415
0.406908	0.798709
0.411811	0.793618
0.416119	0.788348
0.420722	0.783200
0.425052	0.778373
0.429357	0.773873
0.433457	0.768684
0.437228	0.764131
0.441276	0.759333
0.444965	0.754510
0.448948	0.749826
0.452290	0.744997
0.456194	0.740280
0.460051	0.735883
0.463875	0.730543
0.467676	0.725830
0.470715	0.721090
0.474025	0.716631
0.478070	0.712007
0.481538	0.706959
0.485007	0.702324
0.488343	0.697108
0.491713	0.692417
0.494961	0.687403
0.498179	0.682209
0.501324	0.676769
0.504376	0.671777
0.508386	0.666475
0.511658	0.661427
0.514348	0.656234
0.517857	0.651353
0.521827	0.645263
0.525216	0.639722
0.528232	0.633472
0.531313	0.627909
0.534526	0.621797
0.537960	0.615388
0.541059	0.609288
0.544236	0.602046
0.547798	0.596062
0.551582	0.589451
0.555957	0.582931
0.559847	0.576422
0.563008	0.569469
0.566885	0.561759
0.570612	0.554554
0.573544	0.546955
0.578071	0.538505
0.581173	0.530537
0.585089	0.521459
0.589860	0.512296
0.593713	0.502584
0.599083	0.491823
0.604670	0.482493
0.608652	0.470936
0.614447	0.459082
0.619639	0.446859
0.626398	0.431421
0.633346	0.416656
0.640698	0.400430
0.648510	0.383746
0.658803	0.365916
0.667769	0.344805
0.678976	0.322402
0.694835	0.298623
0.710233	0.270975
0.734861	0.237245
0.771340	0.197128
0.827337	0.145635
0.896662	0.088323
0.905019	0.080321
0.914028	0.072997
0.926007	0.064242
0.938207	0.056028
0.949362	0.046769
0.962381	0.036485
0.972283	0.026101
0.983332	0.016949
0.992670	0.008899
0.999173	0.001476


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500_ap.txt <==
0.578


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500_ods.txt <==
Precision	Recall
0.521827	0.645263


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500_ods_f.txt <==
0.577


==> data/pr/PASCALB_test_new_fb_MCG-BSDS500_ois_f.txt <==
0.634


==> data/pr/PASCALB_test_new_fb_SE-BSDS500.txt <==
Precision	Recall
0.154868	0.975726
0.192718	0.960271
0.213266	0.950109
0.241103	0.935632
0.257648	0.925826
0.280818	0.911159
0.295573	0.900540
0.315206	0.885192
0.327239	0.874608
0.344551	0.858586
0.360862	0.841925
0.371635	0.829959
0.386516	0.812479
0.395966	0.800678
0.409558	0.782465
0.418192	0.770177
0.430775	0.751405
0.439070	0.738231
0.450753	0.719075
0.458095	0.706227
0.468787	0.686952
0.478975	0.667533
0.485792	0.654227
0.495421	0.635478
0.501373	0.623036
0.510183	0.604488
0.515723	0.592315
0.524219	0.574291
0.529735	0.562059
0.537337	0.544594
0.544580	0.527493
0.549097	0.516260
0.555808	0.499582
0.560298	0.488283
0.566657	0.472251
0.570685	0.461819
0.576660	0.446127
0.580396	0.436062
0.585960	0.421192
0.589708	0.410977
0.594876	0.396568
0.600306	0.382563
0.603610	0.373365
0.608482	0.359844
0.611580	0.351065
0.616299	0.338065
0.619530	0.329261
0.624206	0.316706
0.627080	0.308592
0.631700	0.296638
0.635731	0.284905
0.638664	0.277065
0.642908	0.265923
0.645537	0.258724
0.649735	0.247937
0.652365	0.241034
0.656139	0.230726
0.658635	0.223789
0.662440	0.213903
0.664660	0.207468
0.669124	0.197954
0.672672	0.188625
0.675639	0.182317
0.680966	0.173378
0.683669	0.167620
0.687577	0.159010
0.690108	0.153463
0.695542	0.145253
0.698024	0.139743
0.702367	0.131944
0.706114	0.124312
0.708946	0.119406
0.712441	0.112151
0.715118	0.107511
0.718767	0.100200
0.722319	0.095721
0.726890	0.089020
0.728629	0.084746
0.734443	0.078460
0.737673	0.074227
0.742391	0.068337
0.749630	0.062495
0.753905	0.058839
0.760937	0.053497
0.764587	0.050060
0.771758	0.045050
0.776374	0.041783
0.784589	0.037300
0.791132	0.034486
0.802271	0.030397
0.814328	0.026562
0.822659	0.024094
0.833654	0.020703
0.843419	0.018705
0.859268	0.015785
0.868019	0.013997
0.884701	0.011457
0.895085	0.009887
0.906879	0.007873


==> data/pr/PASCALB_test_new_fb_SE-BSDS500_ap.txt <==
0.525


==> data/pr/PASCALB_test_new_fb_SE-BSDS500_ods.txt <==
Precision	Recall
0.478975	0.667533


==> data/pr/PASCALB_test_new_fb_SE-BSDS500_ods_f.txt <==
0.558


==> data/pr/PASCALB_test_new_fb_SE-BSDS500_ois_f.txt <==
0.583


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500.txt <==
Precision	Recall
0.000079	0.862429
0.000079	0.862429
0.000079	0.862429
0.000079	0.862429
0.000079	0.862429
0.000391	0.850076
0.009503	0.779127
0.015407	0.759117
0.019734	0.751034
0.024285	0.741380
0.027789	0.733592
0.031054	0.727308
0.034339	0.721129
0.037919	0.714351
0.041603	0.708128
0.045461	0.701560
0.049010	0.694624
0.052837	0.688403
0.056767	0.682289
0.060445	0.676553
0.064323	0.670117
0.068129	0.664176
0.072173	0.658086
0.076135	0.652290
0.080296	0.646978
0.084379	0.641337
0.088249	0.635677
0.091982	0.630104
0.096027	0.624243
0.099805	0.619164
0.104030	0.613833
0.107634	0.608556
0.111757	0.602875
0.115617	0.597539
0.119392	0.593206
0.123599	0.589063
0.127880	0.584838
0.131790	0.580069
0.135637	0.575300
0.139887	0.571130
0.143783	0.566500
0.147897	0.561732
0.151584	0.557256
0.155628	0.551795
0.159981	0.547000
0.163471	0.541550
0.166992	0.536840
0.171210	0.531753
0.175610	0.526741
0.180724	0.522389
0.185160	0.517642
0.190299	0.512919
0.194896	0.507804
0.199331	0.502432
0.203334	0.497663
0.207792	0.492197
0.212667	0.487060
0.217326	0.482993
0.222250	0.477596
0.227054	0.472391
0.232677	0.466569
0.238017	0.460077
0.242432	0.454445
0.248295	0.449625
0.254054	0.444331
0.259877	0.438349
0.265338	0.433383
0.271094	0.426936
0.277147	0.421391
0.283692	0.415941
0.291163	0.409481
0.297625	0.403660
0.303559	0.398094
0.310572	0.391162
0.318808	0.385470
0.326306	0.378650
0.334498	0.371126
0.341323	0.365400
0.350032	0.357827
0.358732	0.351165
0.368378	0.343708
0.379162	0.335373
0.390994	0.327508
0.402372	0.318751
0.414153	0.311532
0.425971	0.303193
0.439098	0.292001
0.454690	0.282574
0.470810	0.273231
0.489033	0.264068
0.509170	0.252284
0.534090	0.240853
0.560543	0.225596
0.591505	0.211003
0.626772	0.196155
0.671010	0.177946
0.728804	0.156470
0.804994	0.128179
0.893281	0.094905
0.902207	0.090634
0.912924	0.086697
0.924538	0.081044
0.937300	0.077017
0.949020	0.070709
0.962118	0.064763
0.973691	0.058250
0.984974	0.052477
0.994094	0.046695
0.999999	0.040524


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500_ap.txt <==
0.265


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500_ods.txt <==
Precision	Recall
0.390994	0.327508


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500_ods_f.txt <==
0.356


==> data/pr/PASCALB_test_new_fop_MCG-BSDS500_ois_f.txt <==
0.421


==> data/pr/PASCALContext_test_new_fb_CEDN.txt <==
Precision	Recall
0.1224	0.9482
0.1593	0.9472
0.1968	0.9458
0.2154	0.945
0.2385	0.9436
0.252	0.9427
0.2702	0.9413
0.2814	0.9404
0.2969	0.9389
0.3065	0.9379
0.3199	0.9364
0.3324	0.9347
0.3401	0.9336
0.351	0.9319
0.3578	0.9307
0.3671	0.9289
0.373	0.9276
0.3813	0.9254
0.3868	0.9228
0.3937	0.9208
0.398	0.9198
0.4041	0.9181
0.4098	0.9165
0.4135	0.9154
0.4187	0.9138
0.4221	0.9126
0.4271	0.911
0.4303	0.9098
0.435	0.9081
0.438	0.9069
0.4425	0.9052
0.447	0.9034
0.45	0.9021
0.4544	0.9001
0.4573	0.8987
0.4617	0.8964
0.4646	0.8949
0.4689	0.8927
0.4719	0.8913
0.4763	0.8892
0.4793	0.8877
0.4838	0.8854
0.4884	0.883
0.4916	0.8814
0.4963	0.8788
0.4995	0.8769
0.5045	0.8741
0.5079	0.8721
0.5131	0.869
0.5166	0.8668
0.5219	0.8633
0.5274	0.8597
0.5311	0.8571
0.5367	0.8532
0.5405	0.8505
0.5463	0.8465
0.5502	0.8437
0.5561	0.8395
0.5601	0.8366
0.5662	0.832
0.5703	0.8288
0.5764	0.8238
0.5828	0.8187
0.5871	0.8151
0.5937	0.8095
0.5982	0.8055
0.6051	0.7994
0.6098	0.795
0.6172	0.7883
0.6223	0.7835
0.6303	0.7758
0.6387	0.7677
0.6447	0.7618
0.6541	0.7524
0.6607	0.7455
0.6713	0.7343
0.679	0.726
0.6912	0.712
0.7001	0.7016
0.7145	0.6838
0.725	0.6701
0.742	0.6458
0.7606	0.6158
0.774	0.5917
0.7957	0.5478
0.8113	0.5127
0.8357	0.4502
0.8527	0.4022
0.8779	0.3243
0.8937	0.2716
0.9154	0.1965
0.9337	0.1316
0.9441	0.09559
0.9576	0.05433
0.9653	0.03473
0.9739	0.01548
0.979	0.007842
0.989	0.001923
0.9961	0.000517
1	1.846e-05
1	0


==> data/pr/PASCALContext_test_new_fb_CEDN_ods.txt <==
Precision	Recall
0.679016	0.725971


==> data/pr/PASCALContext_test_new_fb_COB.txt <==
Precision	Recall
0.112	0.9762
0.112	0.9763
0.112	0.9763
0.112	0.9763
0.1563	0.9742
0.2821	0.9584
0.3485	0.9477
0.399	0.9384
0.4327	0.9305
0.4568	0.9244
0.4761	0.9193
0.4922	0.9147
0.5063	0.9104
0.5188	0.9064
0.5304	0.9027
0.5409	0.8988
0.5511	0.895
0.5605	0.8909
0.5695	0.8869
0.5781	0.8831
0.5866	0.8787
0.5951	0.8744
0.6036	0.8702
0.6113	0.8655
0.619	0.8606
0.6269	0.8556
0.6347	0.8503
0.6421	0.845
0.6496	0.8388
0.6574	0.8329
0.6646	0.8265
0.6719	0.8192
0.6795	0.8118
0.6872	0.8038
0.6944	0.7949
0.7014	0.7855
0.7089	0.7761
0.7165	0.7655
0.724	0.7536
0.732	0.7405
0.7393	0.7261
0.7472	0.7104
0.7544	0.6946
0.7634	0.6768
0.7717	0.6576
0.779	0.6359
0.7877	0.6113
0.7965	0.5868
0.8054	0.5581
0.8134	0.527
0.8214	0.4919
0.8304	0.4552
0.8406	0.4134
0.8493	0.3689
0.8577	0.3178
0.865	0.263
0.8741	0.2131
0.8821	0.1653
0.8903	0.1244
0.8958	0.0875
0.8977	0.05593
0.9137	0.03422
0.9288	0.01953
0.9267	0.01005
0.9375	0.004778
0.9911	0.001794
0.9987	0.000588
0.996	0.0001943
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_test_new_fb_COB_ap.txt <==
0.762


==> data/pr/PASCALContext_test_new_fb_COB_ods.txt <==
Precision	Recall
0.694355	0.794902


==> data/pr/PASCALContext_test_new_fb_COB_ods_f.txt <==
0.741

==> data/pr/PASCALContext_test_new_fb_COB_ois_f.txt <==
0.770


==> data/pr/PASCALContext_test_new_fb_COB_trainval.txt <==
Precision	Recall
0.1167	0.9753
0.1167	0.9753
0.1167	0.9753
0.1167	0.9753
0.1605	0.974
0.2816	0.96
0.3431	0.9509
0.3898	0.9433
0.4271	0.9369
0.457	0.9312
0.4805	0.9258
0.4995	0.9213
0.5155	0.9169
0.5295	0.9122
0.5419	0.9082
0.5532	0.9041
0.5638	0.9001
0.5738	0.8959
0.583	0.8917
0.5916	0.8873
0.5995	0.8834
0.6076	0.8795
0.6152	0.8754
0.6225	0.8711
0.6296	0.8669
0.6364	0.8624
0.643	0.8578
0.6497	0.8528
0.6563	0.8478
0.6629	0.8427
0.6698	0.837
0.6766	0.8311
0.6835	0.8239
0.69	0.8173
0.6966	0.8098
0.7036	0.8017
0.7106	0.7936
0.7175	0.7847
0.7241	0.7751
0.7307	0.7642
0.7378	0.7523
0.7446	0.7393
0.7522	0.7255
0.7598	0.711
0.7677	0.6949
0.7753	0.6771
0.7842	0.6588
0.7923	0.6386
0.8004	0.6139
0.8086	0.586
0.8177	0.5567
0.8263	0.5222
0.8346	0.4834
0.8437	0.4442
0.8535	0.3984
0.8619	0.3497
0.8693	0.2973
0.8777	0.2414
0.8896	0.1897
0.8999	0.1399
0.9026	0.0932
0.9082	0.05913
0.9097	0.03454
0.9212	0.01797
0.9175	0.007825
0.9467	0.003893
0.9936	0.001416
0.9856	0.0002866
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_test_new_fb_COB_trainval_ods.txt <==
Precision	Recall
0.710553	0.793575


==> data/pr/PASCALContext_test_new_fb_HED-BSDS500.txt <==
Precision	Recall
0.1627	0.9645
0.2167	0.9483
0.2362	0.9411
0.2426	0.938
0.2492	0.9344
0.2528	0.9322
0.2573	0.9292
0.2601	0.9274
0.2637	0.9248
0.2661	0.923
0.2694	0.9206
0.2726	0.9182
0.2747	0.9166
0.2778	0.9142
0.2801	0.9126
0.2831	0.9102
0.2852	0.9086
0.288	0.9063
0.2898	0.9047
0.2922	0.9025
0.2938	0.9011
0.2962	0.899
0.2985	0.8968
0.3001	0.8954
0.3025	0.8932
0.3041	0.8917
0.3064	0.8894
0.3081	0.8879
0.3105	0.8856
0.3121	0.8839
0.3145	0.8815
0.317	0.879
0.3186	0.8772
0.3211	0.8745
0.3229	0.8727
0.3254	0.87
0.3272	0.8681
0.3298	0.8652
0.3316	0.8632
0.3343	0.8602
0.3362	0.8582
0.339	0.8552
0.3418	0.8521
0.3438	0.85
0.3468	0.8467
0.3488	0.8444
0.352	0.8409
0.3541	0.8385
0.3574	0.8348
0.3597	0.8322
0.3632	0.8282
0.3668	0.8241
0.3692	0.8211
0.373	0.8166
0.3756	0.8134
0.3796	0.8085
0.3823	0.805
0.3866	0.7997
0.3895	0.7959
0.394	0.7902
0.3971	0.7862
0.4019	0.7801
0.407	0.7736
0.4104	0.769
0.4159	0.7618
0.4196	0.7568
0.4255	0.7488
0.4295	0.7431
0.4359	0.7342
0.4402	0.7278
0.4471	0.7177
0.4542	0.7069
0.4592	0.699
0.467	0.6865
0.4723	0.6775
0.4806	0.663
0.4864	0.6525
0.4955	0.6359
0.5017	0.624
0.5114	0.6046
0.5181	0.5909
0.5286	0.5687
0.5395	0.5445
0.547	0.5273
0.5588	0.4997
0.5669	0.48
0.5793	0.4484
0.5878	0.4259
0.6009	0.3903
0.61	0.3652
0.6238	0.3256
0.6384	0.284
0.6486	0.2554
0.6649	0.2113
0.6763	0.1816
0.6941	0.1374
0.7075	0.1088
0.7274	0.06833
0.7401	0.04374
0.7631	0.01397
0.765	0.001688


==> data/pr/PASCALContext_test_new_fb_HED-BSDS500_ods.txt <==
Precision	Recall
0.486416	0.652534


==> data/pr/PASCALContext_test_new_fb_HED.txt <==
Precision	Recall
0.345611	0.921072
0.371263	0.913824
0.378924	0.911067
0.386632	0.907912
0.390716	0.906093
0.395695	0.903601
0.398746	0.902073
0.402775	0.899978
0.405409	0.898653
0.409025	0.896822
0.412476	0.895022
0.414809	0.893764
0.418076	0.892002
0.420443	0.890746
0.423773	0.888925
0.426100	0.887543
0.429337	0.885550
0.431464	0.883995
0.434172	0.882056
0.435954	0.880893
0.438579	0.879294
0.441219	0.877746
0.443008	0.876681
0.445648	0.875087
0.447453	0.874003
0.450144	0.872388
0.452012	0.871267
0.454757	0.869610
0.456654	0.868436
0.459472	0.866632
0.462328	0.864851
0.464352	0.863578
0.467349	0.861645
0.469362	0.860188
0.472390	0.858067
0.474478	0.856527
0.477570	0.854272
0.479680	0.852626
0.482863	0.850454
0.485086	0.849033
0.488412	0.846885
0.491821	0.844732
0.494230	0.843219
0.497892	0.840940
0.500442	0.839265
0.504297	0.836804
0.506990	0.835045
0.511130	0.832389
0.514009	0.830440
0.518410	0.827563
0.522961	0.824547
0.526081	0.822387
0.530880	0.819093
0.534215	0.816806
0.539208	0.813335
0.542642	0.810780
0.547979	0.807077
0.551607	0.804374
0.557190	0.800346
0.561043	0.797583
0.567064	0.793238
0.573295	0.788603
0.577579	0.785366
0.584223	0.780301
0.588794	0.776536
0.596057	0.770738
0.601083	0.766557
0.608947	0.759981
0.614415	0.755242
0.623057	0.747603
0.632074	0.739223
0.638343	0.733075
0.648121	0.723170
0.654832	0.715801
0.665401	0.703959
0.672755	0.695453
0.684225	0.681390
0.692135	0.671052
0.704420	0.653983
0.713099	0.641522
0.726266	0.620991
0.739728	0.597682
0.748985	0.580567
0.762934	0.552217
0.772235	0.531341
0.785956	0.497270
0.795138	0.472589
0.808566	0.432269
0.817327	0.403233
0.830190	0.356959
0.842230	0.307828
0.849547	0.273848
0.860468	0.221697
0.867004	0.186893
0.875586	0.136254
0.880835	0.104615
0.886408	0.061782
0.890097	0.037795
0.899003	0.011771


==> data/pr/PASCALContext_test_new_fb_HED_ap.txt <==
0.688


==> data/pr/PASCALContext_test_new_fb_HED_ods.txt <==
Precision	Recall
0.652640	0.699245


==> data/pr/PASCALContext_test_new_fb_HED_ods_f.txt <==
0.675

==> data/pr/PASCALContext_test_new_fb_HED_ois_f.txt <==
0.693


==> data/pr/PASCALContext_test_new_fb_HED_trainval.txt <==
Precision	Recall
0.2352	0.9534
0.3139	0.9409
0.3385	0.9359
0.3458	0.9339
0.3532	0.9316
0.357	0.9303
0.3619	0.9286
0.3648	0.9275
0.3687	0.926
0.3712	0.925
0.3747	0.9236
0.378	0.9223
0.3802	0.9214
0.3834	0.92
0.3856	0.919
0.3887	0.9175
0.3909	0.9165
0.3939	0.9149
0.3959	0.9137
0.3987	0.9122
0.4005	0.9113
0.4031	0.9101
0.4057	0.9088
0.4075	0.908
0.4102	0.9066
0.412	0.9057
0.4148	0.9044
0.4166	0.9034
0.4194	0.9019
0.4214	0.9009
0.4243	0.8994
0.4273	0.8978
0.4293	0.8967
0.4323	0.8949
0.4344	0.8936
0.4375	0.8917
0.4396	0.8902
0.4428	0.8883
0.445	0.8868
0.4482	0.8849
0.4505	0.8836
0.4539	0.8817
0.4575	0.8797
0.4599	0.8784
0.4637	0.8763
0.4663	0.8748
0.4703	0.8725
0.4731	0.8709
0.4774	0.8684
0.4804	0.8666
0.4849	0.8639
0.4896	0.8611
0.4928	0.859
0.4979	0.8558
0.5013	0.8535
0.5067	0.85
0.5103	0.8475
0.516	0.8438
0.5199	0.8412
0.526	0.8372
0.5302	0.8344
0.5367	0.83
0.5436	0.8253
0.5484	0.8219
0.5558	0.8166
0.561	0.8127
0.5691	0.8065
0.5747	0.802
0.5836	0.7948
0.5897	0.7896
0.5994	0.7811
0.6096	0.7718
0.6166	0.765
0.6277	0.754
0.6354	0.7458
0.6474	0.7324
0.6558	0.7225
0.6689	0.7064
0.6779	0.6946
0.6919	0.6751
0.7014	0.6607
0.7161	0.6369
0.7312	0.6102
0.7415	0.5908
0.7571	0.5589
0.7676	0.5357
0.7834	0.498
0.794	0.4708
0.8094	0.4269
0.8194	0.3957
0.8343	0.3465
0.8485	0.295
0.8576	0.26
0.8712	0.2071
0.8799	0.1726
0.8916	0.1228
0.8989	0.0923
0.9099	0.05268
0.9161	0.03136
0.9187	0.008997
0.9117	0.001303


==> data/pr/PASCALContext_test_new_fb_HED_trainval_ods.txt <==
Precision	Recall
0.655840	0.722542


==> data/pr/PASCALContext_test_new_fb_LEP-BSDS500.txt <==
Precision	Recall
0.07385	0.9818
0.07387	0.9818
0.09724	0.985
0.1254	0.9767
0.1511	0.9683
0.1721	0.9603
0.1896	0.9533
0.2044	0.9467
0.2174	0.9405
0.2289	0.9349
0.2395	0.9296
0.2489	0.9245
0.2577	0.9193
0.2657	0.9145
0.2733	0.9099
0.2804	0.9051
0.2871	0.9006
0.2934	0.896
0.2994	0.8918
0.3052	0.8874
0.3106	0.8832
0.3159	0.8791
0.321	0.8748
0.3259	0.8709
0.3306	0.867
0.3351	0.8629
0.3396	0.8589
0.3439	0.8551
0.3481	0.8513
0.3521	0.8472
0.3559	0.8433
0.3599	0.8398
0.3637	0.836
0.3671	0.8323
0.3708	0.8285
0.3743	0.8245
0.3778	0.8212
0.3813	0.8175
0.3847	0.8136
0.388	0.81
0.3913	0.8066
0.3944	0.803
0.3974	0.7992
0.4005	0.7956
0.4034	0.7917
0.4062	0.7878
0.4092	0.7845
0.412	0.7808
0.4151	0.7777
0.4181	0.7744
0.4208	0.7711
0.4236	0.7678
0.4264	0.7642
0.4289	0.7605
0.4314	0.7569
0.4339	0.7535
0.4362	0.7497
0.4385	0.7465
0.4413	0.7431
0.4436	0.7395
0.4457	0.7363
0.4483	0.7332
0.4507	0.7302
0.4531	0.7271
0.4554	0.724
0.4579	0.7209
0.4604	0.7177
0.4628	0.7143
0.4651	0.7113
0.4674	0.7082
0.4695	0.705
0.4717	0.7021
0.4739	0.6992
0.4761	0.6959
0.4781	0.6928
0.4801	0.6896
0.4821	0.6866
0.4843	0.6839
0.4862	0.6806
0.4882	0.6775
0.4901	0.6744
0.4921	0.6715
0.4943	0.6686
0.4962	0.6657
0.498	0.6627
0.4999	0.66
0.5018	0.6572
0.5036	0.6542
0.5056	0.6516
0.5075	0.6489
0.5097	0.6464
0.5114	0.6441
0.513	0.6409
0.5147	0.6383
0.5163	0.6356
0.5177	0.6326
0.5197	0.6301
0.5212	0.6276
0.5228	0.6252
0.5243	0.6227
0.5257	0.6199
0.5274	0.6173
0.5287	0.6146
0.5304	0.612
0.532	0.6091
0.5335	0.6059
0.5351	0.6034
0.5366	0.6008
0.5382	0.5982
0.5398	0.5958
0.5411	0.5933
0.5424	0.5906
0.5439	0.5884
0.5451	0.5858
0.5462	0.5826
0.5479	0.5802
0.5496	0.5774
0.5508	0.5747
0.5524	0.5721
0.5536	0.5696
0.5544	0.5668
0.5555	0.5642
0.5563	0.5615
0.5574	0.5589
0.5587	0.5566
0.5599	0.5541
0.5608	0.5514
0.5618	0.5485
0.563	0.5461
0.5645	0.5438
0.5656	0.5414
0.5668	0.5391
0.5681	0.537
0.5693	0.5346
0.5704	0.5323
0.5717	0.5304
0.5728	0.5284
0.5739	0.5263
0.5752	0.5242
0.5762	0.5223
0.5772	0.5202
0.5782	0.5182
0.5793	0.5157
0.5803	0.5136
0.5812	0.5116
0.5821	0.5097
0.583	0.5074
0.5837	0.5053
0.585	0.5033
0.5859	0.5018
0.5913	0.491
0.5962	0.4807
0.6011	0.471
0.6056	0.4614
0.6096	0.4523
0.614	0.4427
0.6183	0.4337
0.6224	0.4251
0.6251	0.416
0.6293	0.4076
0.6324	0.3987
0.6359	0.3897
0.6389	0.3815
0.6417	0.3731
0.6446	0.3643
0.6482	0.3562
0.6519	0.3491
0.6553	0.3421
0.6587	0.3344
0.6612	0.3268
0.6643	0.3199
0.6673	0.3128
0.6705	0.305
0.6734	0.2976
0.6755	0.2904
0.6785	0.2839
0.6798	0.2767
0.682	0.2697
0.6847	0.263
0.6873	0.257
0.6901	0.2503
0.6929	0.2447
0.6933	0.2374
0.6963	0.2331
0.6966	0.2266
0.6994	0.2212
0.7021	0.2164
0.7042	0.211
0.7069	0.2062
0.709	0.2008
0.7119	0.1959
0.7135	0.1918
0.7152	0.1857
0.7181	0.181
0.721	0.1768
0.724	0.1719
0.7258	0.1678
0.7287	0.1632
0.7303	0.1584
0.7312	0.1541
0.7345	0.1498
0.7376	0.1464
0.7395	0.1421
0.7423	0.1384
0.7451	0.1342
0.7449	0.13
0.7477	0.1263
0.7491	0.1228
0.7499	0.1185
0.7522	0.1155
0.7555	0.1129
0.7585	0.11
0.7623	0.1069
0.7644	0.1041
0.7658	0.1015
0.7679	0.09812
0.7715	0.09525
0.7726	0.09192
0.7752	0.08996
0.7773	0.08726
0.7793	0.08482
0.7831	0.0824
0.7848	0.08035
0.7865	0.07686
0.7868	0.07417
0.7885	0.0718
0.7888	0.06978
0.789	0.06734
0.7885	0.06558
0.7918	0.06403
0.7936	0.06166
0.7931	0.05958
0.7935	0.05715
0.797	0.05567
0.7977	0.05382
0.7987	0.05194
0.7974	0.05065
0.7979	0.04861
0.7977	0.04684
0.799	0.04518
0.7988	0.04429
0.7989	0.04341
0.7985	0.04168
0.7972	0.03995
0.7973	0.03868
0.7972	0.03778
0.7993	0.03614
0.8013	0.03524
0.8015	0.03423
0.8061	0.03327
0.8146	0.03136
0.8226	0.02972
0.8247	0.02784
0.8232	0.02616
0.8181	0.02413
0.8146	0.02244
0.822	0.0209
0.8237	0.01982
0.8261	0.01818
0.8243	0.01724
0.8258	0.01576
0.8215	0.0145
0.8306	0.01339
0.8434	0.01245
0.8522	0.01147
0.8492	0.01061
0.8477	0.01003
0.8473	0.008923
0.8476	0.008567
0.8532	0.008246
0.8557	0.007732
0.8626	0.007522
0.8665	0.007269
0.8733	0.006678
0.8727	0.006409
0.8783	0.005937
0.8819	0.005611
0.8909	0.005392
0.902	0.00516
0.9054	0.004814
0.909	0.004784
0.9102	0.004665
0.9252	0.004466


==> data/pr/PASCALContext_test_new_fb_LEP-BSDS500_ods.txt <==
Precision	Recall
0.511369	0.644071


==> data/pr/PASCALContext_test_new_fb_LEP.txt <==
Precision	Recall
0.026850	0.995768
0.097789	0.978840
0.122432	0.970644
0.143298	0.962821
0.161169	0.955847
0.176942	0.949509
0.191035	0.943428
0.203957	0.937967
0.215970	0.932777
0.226910	0.927804
0.237147	0.922864
0.246742	0.918187
0.255786	0.913721
0.264233	0.909062
0.272421	0.904798
0.280117	0.900516
0.287307	0.896569
0.294339	0.892608
0.301036	0.888583
0.307424	0.884656
0.313650	0.880544
0.319647	0.876699
0.325496	0.872845
0.330967	0.869035
0.336536	0.865291
0.341933	0.861634
0.347195	0.858096
0.352324	0.854314
0.357174	0.850640
0.362100	0.847356
0.366774	0.843859
0.371222	0.840415
0.375761	0.836807
0.379959	0.833228
0.384544	0.830081
0.388784	0.826630
0.393014	0.823141
0.396797	0.819755
0.400764	0.816563
0.404530	0.813488
0.408098	0.810162
0.411655	0.806740
0.415012	0.803307
0.418471	0.799648
0.421874	0.796684
0.424837	0.793143
0.428430	0.790306
0.431552	0.787462
0.434431	0.784403
0.437426	0.781221
0.440498	0.778193
0.443079	0.774982
0.445698	0.771576
0.448476	0.768521
0.451022	0.765109
0.453414	0.762260
0.456212	0.759274
0.458635	0.756057
0.461296	0.753345
0.463800	0.750817
0.466206	0.748129
0.468450	0.745319
0.470740	0.742512
0.473375	0.739854
0.475832	0.737018
0.478166	0.734009
0.480457	0.731379
0.482596	0.728676
0.484672	0.726045
0.486972	0.723299
0.488968	0.720580
0.491020	0.717449
0.492783	0.714681
0.494639	0.711844
0.496437	0.709122
0.498351	0.706645
0.500618	0.703839
0.502453	0.701085
0.504296	0.698327
0.506117	0.695792
0.508145	0.693244
0.510233	0.690548
0.512001	0.687770
0.513903	0.685515
0.515706	0.683235
0.517422	0.680709
0.519473	0.678402
0.521400	0.675937
0.523223	0.673568
0.524747	0.671621
0.526556	0.668783
0.528359	0.666361
0.530062	0.663858
0.531473	0.661090
0.533207	0.658792
0.534711	0.656757
0.536356	0.654398
0.537622	0.652175
0.539171	0.649536
0.540789	0.647112
0.541907	0.644634
0.543363	0.642176
0.544980	0.639568
0.546651	0.636806
0.548204	0.634342
0.549703	0.632103
0.551313	0.629871
0.552964	0.627608
0.554240	0.625444
0.555550	0.623176
0.556975	0.621241
0.558280	0.618888
0.559453	0.616114
0.561504	0.613405
0.563521	0.610635
0.565255	0.608300
0.566875	0.605729
0.567901	0.603131
0.568872	0.600381
0.570136	0.598144
0.570964	0.595470
0.571898	0.593092
0.573262	0.590810
0.574221	0.588508
0.575133	0.586072
0.576090	0.583536
0.577328	0.581332
0.578656	0.579066
0.579718	0.576947
0.580995	0.574825
0.582737	0.572768
0.584266	0.570400
0.585362	0.568373
0.586441	0.566667
0.587576	0.564879
0.588474	0.562994
0.589871	0.561091
0.590998	0.559267
0.592132	0.557365
0.592916	0.555175
0.594021	0.552837
0.594856	0.551031
0.596085	0.549397
0.597053	0.547356
0.597996	0.545314
0.598883	0.543455
0.599901	0.541550
0.600548	0.539979
0.605586	0.529847
0.610911	0.520252
0.616129	0.510354
0.621168	0.501279
0.625610	0.492093
0.631710	0.482779
0.636233	0.474154
0.640394	0.465884
0.643365	0.456759
0.648567	0.448244
0.651961	0.439312
0.655713	0.430164
0.660053	0.421746
0.663298	0.413719
0.667498	0.405227
0.672068	0.397193
0.677861	0.390207
0.681673	0.383138
0.684976	0.375482
0.687680	0.367473
0.693593	0.360419
0.698661	0.353199
0.702493	0.344541
0.706428	0.336883
0.709638	0.329058
0.713880	0.322180
0.717045	0.314181
0.721267	0.306664
0.726438	0.299417
0.731133	0.292496
0.735473	0.285689
0.739921	0.279722
0.743036	0.271934
0.747214	0.267233
0.749850	0.260407
0.754019	0.255054
0.758541	0.249675
0.762038	0.244054
0.765872	0.238917
0.771165	0.232846
0.774544	0.227676
0.777547	0.223395
0.781836	0.216996
0.786710	0.212005
0.791773	0.207246
0.796546	0.202732
0.799901	0.198436
0.804592	0.193835
0.808038	0.188824
0.811023	0.184156
0.814909	0.179873
0.818756	0.175572
0.823287	0.170792
0.827110	0.166199
0.832380	0.161200
0.836294	0.156477
0.840739	0.152408
0.843324	0.148827
0.847125	0.144058
0.850904	0.140489
0.854726	0.137529
0.859373	0.134147
0.864723	0.130602
0.868974	0.127484
0.871893	0.124480
0.876174	0.121142
0.880349	0.117930
0.884249	0.113846
0.887932	0.111511
0.890400	0.108381
0.893633	0.105827
0.897959	0.102766
0.901031	0.100419
0.905004	0.096136
0.908011	0.092838
0.910775	0.089837
0.913364	0.087782
0.915764	0.084878
0.917274	0.082863
0.920369	0.081163
0.923822	0.078331
0.925537	0.075668
0.928287	0.073113
0.931158	0.071373
0.933684	0.069291
0.935956	0.067130
0.936553	0.065784
0.939106	0.063154
0.939881	0.060658
0.941744	0.058705
0.943172	0.057333
0.943774	0.056469
0.945264	0.053818
0.947126	0.052188
0.948818	0.050827
0.949824	0.049784
0.952504	0.047835
0.954134	0.046551
0.955213	0.045390
0.957575	0.044347
0.961840	0.041656
0.965220	0.039435
0.967407	0.036887
0.968718	0.034988
0.969998	0.032876
0.971043	0.030923
0.973903	0.029073
0.975476	0.027787
0.977761	0.026032
0.978792	0.024965
0.980299	0.023304
0.981247	0.022171
0.983779	0.020676
0.985595	0.019116
0.987284	0.017816
0.988034	0.017082
0.987994	0.016384
0.989085	0.015107
0.989708	0.014694
0.990484	0.014263
0.991253	0.013439
0.991843	0.013180
0.992230	0.012847
0.993100	0.011885
0.993887	0.010404
0.994464	0.009957
0.994919	0.009709
0.995423	0.009382
0.995676	0.008967


==> data/pr/PASCALContext_test_new_fb_LEP_ap.txt <==
0.597


==> data/pr/PASCALContext_test_new_fb_LEP_ods.txt <==
Precision	Recall
0.536356	0.654398


==> data/pr/PASCALContext_test_new_fb_LEP_ods_f.txt <==
0.590


==> data/pr/PASCALContext_test_new_fb_LEP_ois_f.txt <==
0.656


==> data/pr/PASCALContext_test_new_fb_MCG-BSDS500.txt <==
Precision	Recall
0.05263	0.9971
0.05263	0.9971
0.05263	0.9971
0.05263	0.9971
0.07485	0.9895
0.2085	0.9351
0.2707	0.8987
0.314	0.8656
0.3473	0.8343
0.3746	0.8053
0.3978	0.7778
0.418	0.753
0.4355	0.7287
0.451	0.7054
0.4644	0.6831
0.4772	0.6603
0.4885	0.6389
0.4993	0.6196
0.5085	0.5992
0.5175	0.5798
0.5262	0.5628
0.5346	0.5443
0.5422	0.5253
0.5491	0.5073
0.557	0.4917
0.564	0.4739
0.5708	0.4578
0.5776	0.4407
0.5835	0.4252
0.5887	0.4093
0.5934	0.3936
0.5983	0.3773
0.6036	0.3613
0.6086	0.3466
0.6138	0.3323
0.6194	0.32
0.6246	0.3055
0.6305	0.2919
0.6357	0.28
0.6394	0.267
0.6454	0.2551
0.6496	0.2438
0.6542	0.2324
0.6595	0.2222
0.6645	0.2103
0.6715	0.1996
0.6757	0.1887
0.6781	0.1793
0.6836	0.1699
0.6894	0.1609
0.6938	0.1512
0.699	0.1429
0.7051	0.1334
0.7089	0.125
0.7143	0.1174
0.7214	0.1101
0.7252	0.1043
0.7267	0.09754
0.7302	0.09227
0.7325	0.08588
0.7419	0.08189
0.7442	0.07529
0.751	0.07048
0.7486	0.0647
0.7549	0.06049
0.7573	0.05579
0.7627	0.05117
0.7685	0.04714
0.7712	0.04323
0.7698	0.03947
0.7794	0.036
0.7909	0.03238
0.7921	0.02857
0.8005	0.02555
0.7955	0.02276
0.8045	0.02064
0.81	0.01829
0.8215	0.01624
0.8187	0.01369
0.8192	0.01199
0.8317	0.01073
0.8366	0.009619
0.8569	0.00867
0.8691	0.007561
0.8581	0.006576
0.8716	0.005224
0.8972	0.004477
0.9145	0.003871
0.9061	0.003225
0.8922	0.00262
0.9133	0.002076
0.9431	0.001492
0.9205	0.001022
0.993	0.000731
0.9969	0.0004425
0.9981	0.0002432
0.997	0.0001549
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_test_new_fb_MCG-BSDS500_ods.txt <==
Precision	Recall
0.477178	0.660252


==> data/pr/PASCALContext_test_new_fb_SE-BSDS500.txt <==
Precision	Recall
0.1161	0.9893
0.1464	0.9785
0.1806	0.9638
0.1994	0.9539
0.2252	0.9394
0.2407	0.9293
0.2624	0.9141
0.2763	0.903
0.2948	0.8869
0.3062	0.8756
0.3226	0.8584
0.338	0.8404
0.3482	0.8276
0.3623	0.8086
0.3712	0.7958
0.3842	0.7761
0.3924	0.7628
0.4045	0.7425
0.4125	0.7283
0.4236	0.7077
0.4306	0.694
0.4409	0.6732
0.4507	0.6525
0.4573	0.6383
0.4666	0.6183
0.4725	0.6052
0.481	0.5855
0.4864	0.5726
0.4943	0.5536
0.4997	0.5408
0.5072	0.5225
0.5144	0.5047
0.519	0.493
0.5258	0.4758
0.5303	0.4642
0.5368	0.4478
0.5409	0.4372
0.547	0.4214
0.5509	0.4112
0.5568	0.3962
0.5607	0.3859
0.5662	0.3714
0.5717	0.3574
0.5751	0.3483
0.5805	0.335
0.584	0.3263
0.5892	0.3135
0.5928	0.3049
0.5979	0.2927
0.6011	0.2848
0.6061	0.2731
0.6111	0.2617
0.6144	0.2541
0.6194	0.2433
0.6226	0.2364
0.6273	0.226
0.6304	0.2194
0.6352	0.2095
0.6384	0.2028
0.6431	0.1934
0.6461	0.1873
0.6508	0.1783
0.6554	0.1694
0.6587	0.1635
0.6633	0.1551
0.6662	0.1497
0.6708	0.1417
0.6738	0.1365
0.6786	0.1289
0.6818	0.1238
0.6866	0.1166
0.6911	0.1096
0.6942	0.1051
0.6989	0.0985
0.702	0.09426
0.7067	0.08762
0.7094	0.08355
0.7135	0.07751
0.7163	0.07365
0.7208	0.06797
0.7241	0.06416
0.729	0.05886
0.7338	0.05369
0.7375	0.05045
0.7428	0.0457
0.7455	0.04268
0.7502	0.03825
0.7541	0.03537
0.7595	0.03141
0.7631	0.02893
0.7685	0.02533
0.7732	0.02194
0.7769	0.01978
0.7831	0.01684
0.788	0.0151
0.794	0.01261
0.7971	0.01108
0.803	0.00895
0.8072	0.007613
0.8121	0.005926
0.8148	0.004949


==> data/pr/PASCALContext_test_new_fb_SE-BSDS500_ods.txt <==
Precision	Recall
0.450738	0.652511


==> data/pr/PASCALContext_test_new_fop_COB.txt <==
Precision	Recall
0.0008293	0.8132
0.0008293	0.8132
0.0008293	0.8132
0.0008293	0.8132
0.002749	0.815
0.01531	0.8159
0.02917	0.8102
0.04399	0.8016
0.05624	0.7939
0.06677	0.7877
0.07765	0.7816
0.08826	0.7758
0.09858	0.7698
0.1081	0.7639
0.1175	0.7586
0.127	0.7515
0.1366	0.7459
0.1461	0.7404
0.1555	0.7343
0.1641	0.7283
0.1732	0.721
0.1831	0.7149
0.1927	0.7085
0.2019	0.7011
0.2111	0.6935
0.2209	0.6865
0.2311	0.6792
0.2412	0.6706
0.2523	0.6616
0.2644	0.6534
0.2762	0.6441
0.289	0.6337
0.301	0.6234
0.3139	0.6128
0.3275	0.6017
0.3428	0.5899
0.3582	0.5781
0.3751	0.5657
0.3924	0.5532
0.4105	0.5391
0.4283	0.5243
0.4484	0.507
0.4671	0.4905
0.4883	0.4735
0.5097	0.4568
0.5333	0.4385
0.5574	0.4181
0.5828	0.3988
0.6073	0.3768
0.6323	0.3552
0.659	0.3297
0.687	0.3061
0.7242	0.2812
0.7571	0.2522
0.7905	0.2264
0.8267	0.1988
0.8593	0.1734
0.8905	0.1473
0.9173	0.1248
0.9399	0.1023
0.9596	0.08265
0.9793	0.0682
0.9893	0.05661
0.995	0.04933
0.9978	0.04423
0.9994	0.04182
0.9998	0.04029
1	0.03991
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973


==> data/pr/PASCALContext_test_new_fop_COB_ap.txt <==
0.423


==> data/pr/PASCALContext_test_new_fop_COB_ods.txt <==
Precision	Recall
0.509679	0.456767


==> data/pr/PASCALContext_test_new_fop_COB_ods_f.txt <==
0.482

==> data/pr/PASCALContext_test_new_fop_COB_ois_f.txt <==
0.554


==> data/pr/PASCALContext_test_new_fop_COB_trainval.txt <==
Precision	Recall
0.0009109	0.8143
0.0009109	0.8143
0.0009109	0.8143
0.0009109	0.8143
0.002824	0.8164
0.01608	0.8195
0.02924	0.816
0.04401	0.8106
0.05775	0.8036
0.07184	0.7978
0.08394	0.7918
0.09497	0.7863
0.1051	0.781
0.1152	0.7758
0.1256	0.7705
0.135	0.7647
0.1443	0.7592
0.1537	0.7531
0.1639	0.7474
0.1724	0.7398
0.1814	0.7342
0.1909	0.7285
0.2002	0.7221
0.2095	0.7153
0.2186	0.709
0.2284	0.7024
0.238	0.6951
0.2484	0.6881
0.2585	0.6803
0.2692	0.674
0.2797	0.666
0.2913	0.6575
0.3034	0.6473
0.3148	0.6386
0.3276	0.6281
0.3419	0.6165
0.3558	0.6057
0.3703	0.5941
0.3845	0.5826
0.3993	0.569
0.4147	0.555
0.4303	0.5394
0.4477	0.524
0.4657	0.5101
0.4855	0.494
0.5047	0.4774
0.5251	0.4591
0.5487	0.4413
0.5714	0.4209
0.5982	0.3984
0.6243	0.3755
0.6507	0.3523
0.6818	0.3279
0.7142	0.305
0.7506	0.279
0.7816	0.2503
0.8133	0.2221
0.8469	0.1912
0.8841	0.1637
0.9165	0.1366
0.942	0.1083
0.9647	0.08574
0.9799	0.06911
0.9902	0.05506
0.9955	0.04718
0.9984	0.04389
0.9996	0.0411
0.9998	0.04002
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973
1	0.03973


==> data/pr/PASCALContext_test_new_fop_COB_trainval_ods.txt <==
Precision	Recall
0.504717	0.477392


==> data/pr/PASCALContext_test_new_fop_LEP-BSDS500.txt <==
Precision	Recall
2.912e-05	0.9479
2.911e-05	0.9479
0.0002557	0.8871
0.0007445	0.8624
0.001589	0.8456
0.002786	0.832
0.004346	0.8214
0.006164	0.8129
0.00812	0.8036
0.01034	0.7955
0.01275	0.7884
0.01524	0.7817
0.01784	0.7753
0.02054	0.7696
0.02322	0.7643
0.02597	0.7583
0.02883	0.7531
0.03182	0.7473
0.0346	0.7424
0.03729	0.7374
0.04047	0.7323
0.04326	0.7282
0.04618	0.7238
0.04924	0.719
0.05233	0.7152
0.05517	0.7112
0.05824	0.707
0.06117	0.7028
0.06465	0.6992
0.06789	0.6951
0.07054	0.6917
0.07347	0.6881
0.07644	0.6849
0.07929	0.6807
0.08242	0.6775
0.08535	0.6741
0.08839	0.6708
0.09129	0.6674
0.09447	0.6636
0.09742	0.6605
0.1003	0.658
0.103	0.6551
0.1058	0.652
0.1087	0.6488
0.1116	0.6455
0.1145	0.6426
0.1172	0.6401
0.1199	0.637
0.1228	0.6347
0.1253	0.6322
0.128	0.6295
0.1305	0.6268
0.1334	0.6242
0.1362	0.6216
0.139	0.6188
0.142	0.6156
0.1446	0.6124
0.1471	0.6104
0.15	0.608
0.1528	0.6051
0.1553	0.6026
0.1579	0.5998
0.1606	0.5973
0.1629	0.5947
0.1657	0.592
0.1687	0.5893
0.1715	0.5872
0.174	0.5838
0.1765	0.5811
0.1789	0.5786
0.1816	0.5764
0.1849	0.5737
0.1871	0.5714
0.1901	0.5684
0.1925	0.5658
0.1952	0.5629
0.1978	0.5606
0.1999	0.5579
0.2023	0.5552
0.2046	0.5523
0.2072	0.5496
0.2096	0.5472
0.2121	0.5448
0.2146	0.5423
0.2167	0.5394
0.2193	0.537
0.2219	0.5352
0.2241	0.5326
0.2268	0.5308
0.2299	0.5281
0.2325	0.5258
0.2346	0.5241
0.2371	0.5213
0.2403	0.5195
0.2425	0.5173
0.2447	0.5148
0.2474	0.5127
0.2501	0.5111
0.253	0.5091
0.2558	0.5072
0.2589	0.5051
0.2614	0.5025
0.2637	0.5004
0.2656	0.498
0.2679	0.496
0.271	0.4942
0.2732	0.492
0.2757	0.4904
0.2782	0.4887
0.2808	0.4864
0.283	0.4847
0.2852	0.4823
0.2878	0.4804
0.2899	0.478
0.2925	0.4757
0.2959	0.4739
0.2986	0.4722
0.3005	0.4702
0.3033	0.468
0.3056	0.4663
0.3085	0.4641
0.3109	0.4621
0.3127	0.4597
0.3147	0.4577
0.3171	0.4555
0.3201	0.4539
0.3222	0.4517
0.3247	0.4499
0.3268	0.4481
0.3299	0.4465
0.332	0.4447
0.3347	0.443
0.3379	0.4414
0.3404	0.4394
0.3425	0.4378
0.3444	0.4362
0.3465	0.4344
0.3489	0.4329
0.3515	0.4311
0.3535	0.4297
0.3558	0.4281
0.3574	0.4261
0.3599	0.4238
0.3615	0.4225
0.3636	0.4211
0.365	0.4194
0.3674	0.4177
0.3688	0.4155
0.3715	0.4142
0.3733	0.413
0.3859	0.4046
0.3976	0.3969
0.4093	0.3887
0.4186	0.3805
0.428	0.3724
0.4392	0.3635
0.4494	0.3559
0.4588	0.3488
0.4688	0.3419
0.4794	0.335
0.4886	0.327
0.4978	0.3198
0.5079	0.312
0.5159	0.3067
0.5239	0.3002
0.5334	0.2938
0.5446	0.2888
0.5531	0.2832
0.5628	0.2778
0.5715	0.2718
0.581	0.2665
0.5918	0.2614
0.6006	0.2544
0.6082	0.2486
0.6152	0.2424
0.6234	0.237
0.6301	0.2317
0.6401	0.2261
0.6488	0.2201
0.6578	0.2146
0.6663	0.2102
0.6742	0.2061
0.6816	0.201
0.6887	0.1974
0.6949	0.1924
0.7013	0.1889
0.7079	0.1854
0.714	0.1823
0.7189	0.1789
0.7267	0.174
0.7327	0.1699
0.7381	0.1673
0.7462	0.1636
0.7538	0.1598
0.7613	0.1572
0.7687	0.1547
0.7742	0.1521
0.7798	0.1497
0.7856	0.1473
0.7901	0.1442
0.7965	0.1424
0.8012	0.1393
0.8087	0.1363
0.814	0.1333
0.8208	0.1299
0.8264	0.1271
0.8318	0.1242
0.8358	0.1223
0.8416	0.1193
0.8461	0.1178
0.8502	0.1158
0.8556	0.1136
0.8624	0.1119
0.8663	0.1096
0.8689	0.1077
0.8737	0.1056
0.8783	0.1037
0.8827	0.1016
0.8868	0.1006
0.8906	0.0989
0.8937	0.09766
0.8979	0.09627
0.9011	0.0948
0.9057	0.09243
0.9089	0.09043
0.9121	0.08855
0.9151	0.08758
0.9182	0.08599
0.9207	0.08504
0.9246	0.08431
0.9283	0.08277
0.9308	0.08174
0.9337	0.08065
0.937	0.07963
0.9396	0.07872
0.9417	0.07757
0.9425	0.07692
0.9446	0.07555
0.9454	0.07395
0.947	0.07296
0.9481	0.07218
0.9485	0.07179
0.9505	0.0703
0.9521	0.06961
0.9534	0.06864
0.9543	0.06796
0.9566	0.06702
0.9583	0.06642
0.9597	0.06581
0.9623	0.06523
0.9662	0.06366
0.9691	0.06224
0.9717	0.0609
0.9732	0.05997
0.975	0.05916
0.9766	0.05793
0.9791	0.05669
0.9802	0.05588
0.9817	0.05513
0.9827	0.05471
0.9846	0.05401
0.9854	0.05347
0.9875	0.05259
0.9893	0.05159
0.9903	0.05093
0.9908	0.05066
0.9912	0.05032
0.9922	0.04944
0.9929	0.04932
0.9935	0.04905
0.9939	0.04855
0.9944	0.04847
0.9948	0.04828
0.9952	0.04781
0.9952	0.04749
0.9962	0.04709
0.9972	0.04683
0.9974	0.04666
0.9975	0.04647
0.9981	0.04631
0.9983	0.04629
0.9985	0.04621
0.9987	0.04603


==> data/pr/PASCALContext_test_new_fop_LEP-BSDS500_ods.txt <==
Precision	Recall
0.409294	0.388686


==> data/pr/PASCALContext_test_new_fop_LEP.txt <==
Precision	Recall
0.000029	0.947890
0.000744	0.862407
0.001589	0.845586
0.002786	0.832030
0.004346	0.821363
0.006164	0.812918
0.008120	0.803634
0.010344	0.795468
0.012750	0.788427
0.015243	0.781716
0.017835	0.775330
0.020542	0.769606
0.023224	0.764298
0.025974	0.758299
0.028829	0.753142
0.031819	0.747298
0.034596	0.742413
0.037291	0.737351
0.040471	0.732319
0.043261	0.728207
0.046179	0.723762
0.049244	0.719047
0.052333	0.715155
0.055166	0.711195
0.058242	0.707042
0.061173	0.702775
0.064650	0.699171
0.067894	0.695078
0.070537	0.691664
0.073469	0.688097
0.076436	0.684927
0.079295	0.680736
0.082423	0.677466
0.085348	0.674137
0.088387	0.670831
0.091291	0.667385
0.094468	0.663550
0.097416	0.660543
0.100268	0.657952
0.103009	0.655124
0.105792	0.652034
0.108725	0.648786
0.111632	0.645470
0.114491	0.642561
0.117244	0.640096
0.119937	0.637045
0.122805	0.634727
0.125306	0.632208
0.127955	0.629469
0.130521	0.626769
0.133370	0.624170
0.136156	0.621587
0.139017	0.618787
0.142018	0.615623
0.144563	0.612366
0.147072	0.610411
0.149989	0.607990
0.152812	0.605141
0.155339	0.602608
0.157941	0.599766
0.160550	0.597272
0.162905	0.594746
0.165666	0.592041
0.168670	0.589260
0.171520	0.587236
0.174034	0.583758
0.176502	0.581116
0.178928	0.578620
0.181562	0.576432
0.184868	0.573738
0.187101	0.571416
0.190115	0.568413
0.192458	0.565778
0.195217	0.562869
0.197814	0.560644
0.199865	0.557882
0.202321	0.555220
0.204586	0.552327
0.207199	0.549585
0.209630	0.547174
0.212128	0.544773
0.214580	0.542318
0.216724	0.539413
0.219266	0.537044
0.221936	0.535173
0.224093	0.532629
0.226827	0.530828
0.229901	0.528135
0.232453	0.525846
0.234629	0.524104
0.237109	0.521342
0.240283	0.519519
0.242469	0.517293
0.244732	0.514836
0.247408	0.512748
0.250074	0.511087
0.252981	0.509073
0.255810	0.507244
0.258882	0.505086
0.261410	0.502487
0.263690	0.500398
0.265614	0.497963
0.267899	0.496039
0.270958	0.494165
0.273245	0.492036
0.275698	0.490387
0.278234	0.488661
0.280768	0.486368
0.282977	0.484725
0.285175	0.482339
0.287793	0.480396
0.289854	0.478036
0.292501	0.475662
0.295858	0.473899
0.298590	0.472193
0.300504	0.470192
0.303276	0.468009
0.305600	0.466287
0.308478	0.464088
0.310866	0.462131
0.312725	0.459687
0.314664	0.457727
0.317075	0.455522
0.320121	0.453926
0.322248	0.451657
0.324710	0.449942
0.326798	0.448088
0.329903	0.446518
0.332022	0.444713
0.334678	0.443022
0.337915	0.441431
0.340351	0.439428
0.342544	0.437765
0.344373	0.436154
0.346474	0.434391
0.348920	0.432878
0.351525	0.431110
0.353459	0.429650
0.355757	0.428094
0.357417	0.426066
0.359926	0.423796
0.361492	0.422487
0.363597	0.421055
0.365047	0.419353
0.367384	0.417685
0.368779	0.415538
0.371516	0.414247
0.373324	0.413034
0.385897	0.404591
0.397607	0.396868
0.409294	0.388686
0.418607	0.380475
0.427952	0.372444
0.439177	0.363455
0.449419	0.355889
0.458785	0.348757
0.468758	0.341917
0.479388	0.334993
0.488585	0.326994
0.497837	0.319799
0.507901	0.311977
0.515874	0.306718
0.523905	0.300231
0.533432	0.293789
0.544649	0.288844
0.553074	0.283245
0.562759	0.277825
0.571503	0.271762
0.581039	0.266497
0.591838	0.261383
0.600576	0.254444
0.608170	0.248581
0.615191	0.242398
0.623374	0.236973
0.630102	0.231651
0.640114	0.226064
0.648829	0.220100
0.657757	0.214597
0.666284	0.210193
0.674202	0.206076
0.681559	0.201002
0.688713	0.197361
0.694933	0.192372
0.701272	0.188895
0.707854	0.185394
0.714020	0.182306
0.718907	0.178914
0.726720	0.174033
0.732713	0.169891
0.738126	0.167319
0.746157	0.163601
0.753798	0.159849
0.761326	0.157188
0.768690	0.154713
0.774163	0.152068
0.779791	0.149678
0.785559	0.147298
0.790138	0.144218
0.796478	0.142352
0.801199	0.139266
0.808703	0.136294
0.813967	0.133251
0.820773	0.129900
0.826426	0.127063
0.831755	0.124232
0.835777	0.122289
0.841630	0.119332
0.846086	0.117756
0.850239	0.115820
0.855611	0.113637
0.862351	0.111882
0.866323	0.109561
0.868856	0.107671
0.873677	0.105576
0.878341	0.103663
0.882704	0.101569
0.886786	0.100632
0.890607	0.098903
0.893669	0.097657
0.897901	0.096272
0.901086	0.094803
0.905709	0.092430
0.908916	0.090426
0.912132	0.088554
0.915130	0.087579
0.918224	0.085995
0.920702	0.085043
0.924586	0.084306
0.928308	0.082770
0.930846	0.081741
0.933741	0.080646
0.936994	0.079630
0.939556	0.078719
0.941699	0.077572
0.942505	0.076921
0.944565	0.075548
0.945398	0.073947
0.946997	0.072961
0.948127	0.072177
0.948516	0.071786
0.950537	0.070303
0.952057	0.069609
0.953433	0.068637
0.954275	0.067961
0.956648	0.067023
0.958297	0.066416
0.959710	0.065814
0.962292	0.065225
0.966158	0.063659
0.969095	0.062237
0.971703	0.060902
0.973213	0.059972
0.975019	0.059164
0.976586	0.057933
0.979086	0.056686
0.980164	0.055880
0.981659	0.055126
0.982654	0.054707
0.984554	0.054007
0.985426	0.053471
0.987509	0.052589
0.989277	0.051588
0.990328	0.050933
0.990814	0.050658
0.991160	0.050315
0.992169	0.049442
0.992927	0.049317
0.993462	0.049046
0.993878	0.048547
0.994415	0.048474
0.994816	0.048283
0.995190	0.047812
0.996208	0.047093
0.997181	0.046830
0.997447	0.046657
0.997495	0.046475
0.998065	0.046310


==> data/pr/PASCALContext_test_new_fop_LEP_ap.txt <==
0.304


==> data/pr/PASCALContext_test_new_fop_LEP_ods.txt <==
Precision	Recall
0.409294	0.388686


==> data/pr/PASCALContext_test_new_fop_LEP_ods_f.txt <==
0.399


==> data/pr/PASCALContext_test_new_fop_LEP_ois_f.txt <==
0.461


==> data/pr/PASCALContext_test_new_fop_MCG-BSDS500.txt <==
Precision	Recall
7.932e-05	0.8624
7.932e-05	0.8624
7.932e-05	0.8624
7.932e-05	0.8624
0.0003582	0.8516
0.01267	0.7778
0.02851	0.7356
0.04741	0.6972
0.06755	0.6628
0.08884	0.6325
0.1089	0.6048
0.1312	0.5788
0.1495	0.5555
0.1692	0.5328
0.1896	0.5103
0.2078	0.4899
0.2269	0.4714
0.2439	0.4532
0.2606	0.4355
0.2781	0.419
0.2938	0.4039
0.3111	0.39
0.329	0.3753
0.345	0.3625
0.3596	0.3511
0.3752	0.338
0.3917	0.3257
0.4085	0.3138
0.4237	0.3031
0.4407	0.2935
0.4549	0.2833
0.4697	0.2735
0.4846	0.2646
0.5	0.2567
0.5155	0.2473
0.5302	0.2391
0.5473	0.2306
0.564	0.2223
0.5793	0.2165
0.5933	0.21
0.6072	0.2041
0.6207	0.1985
0.6377	0.1924
0.6524	0.1869
0.6678	0.1797
0.6828	0.1727
0.6965	0.1665
0.7098	0.1621
0.7267	0.1572
0.7404	0.1506
0.7568	0.1459
0.7716	0.1409
0.7869	0.1356
0.8018	0.13
0.8137	0.1253
0.8282	0.121
0.8372	0.1176
0.8461	0.1131
0.8558	0.1087
0.8642	0.1043
0.8734	0.1019
0.8818	0.0979
0.8915	0.09451
0.8985	0.09161
0.9067	0.08885
0.9154	0.08577
0.922	0.08211
0.9293	0.07967
0.9362	0.07763
0.942	0.07477
0.9488	0.07119
0.955	0.06786
0.9596	0.0651
0.965	0.06311
0.9676	0.06056
0.9712	0.05917
0.9753	0.05738
0.9789	0.05561
0.982	0.05378
0.9852	0.05215
0.9875	0.05122
0.9891	0.05017
0.9911	0.04942
0.9931	0.04849
0.9936	0.04703
0.9952	0.0461
0.9965	0.04551
0.9971	0.04457
0.9976	0.04406
0.998	0.04326
0.999	0.04263
0.9996	0.04201
0.9997	0.0416
1	0.04079
1	0.04034
1	0.04016
1	0.03992
1	0.03973
1	0.03973
1	0.03973
1	0.03973


==> data/pr/PASCALContext_test_new_fop_MCG-BSDS500_ods.txt <==
Precision	Recall
0.391731	0.325703


==> data/pr/PASCALContext_val_fb_COB.txt <==
Precision	Recall
0.1124	0.9759
0.1124	0.9759
0.1124	0.9759
0.1124	0.9759
0.1564	0.9737
0.2814	0.9578
0.3474	0.947
0.3976	0.9373
0.4312	0.9294
0.4553	0.9233
0.4744	0.918
0.4905	0.9132
0.5046	0.9086
0.5171	0.9046
0.5286	0.9007
0.5394	0.8969
0.5495	0.8929
0.5589	0.8888
0.568	0.8847
0.5765	0.8808
0.5851	0.8764
0.5934	0.8721
0.6017	0.8677
0.6097	0.863
0.6175	0.8582
0.6253	0.8529
0.6328	0.8476
0.6403	0.842
0.6477	0.8359
0.6552	0.8296
0.6625	0.8231
0.6698	0.8157
0.6773	0.8085
0.685	0.8004
0.6923	0.7913
0.6994	0.7822
0.707	0.7722
0.7146	0.7617
0.722	0.75
0.73	0.7372
0.7379	0.7234
0.7456	0.7081
0.7534	0.6922
0.7621	0.6741
0.7705	0.6554
0.7783	0.6338
0.7875	0.6098
0.7963	0.5846
0.8054	0.5558
0.8139	0.5248
0.8225	0.4903
0.8316	0.452
0.8414	0.4099
0.8501	0.3643
0.8586	0.3139
0.8671	0.2606
0.875	0.21
0.882	0.1639
0.8895	0.1244
0.8964	0.08655
0.9029	0.05583
0.9156	0.03474
0.9284	0.01973
0.92	0.0101
0.9119	0.004447
0.9568	0.001508
0.9864	0.0005037
0.9976	9.484e-05
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_fb_COB_ap.txt <==
0.760


==> data/pr/PASCALContext_val_fb_COB_ods.txt <==
Precision	Recall
0.692310	0.791329


==> data/pr/PASCALContext_val_fb_COB_ods_f.txt <==
0.739

==> data/pr/PASCALContext_val_fb_COB_ois_f.txt <==
0.767


==> data/pr/PASCALContext_val_fb_HED.txt <==
Precision	Recall
0.2492	0.9439
0.3357	0.9244
0.3607	0.9169
0.3681	0.914
0.3755	0.9107
0.3795	0.9088
0.3844	0.9062
0.3874	0.9046
0.3913	0.9025
0.3939	0.901
0.3975	0.899
0.4009	0.8971
0.4032	0.8957
0.4064	0.8938
0.4088	0.8925
0.4121	0.8905
0.4144	0.889
0.4175	0.8869
0.4196	0.8853
0.4223	0.8834
0.4241	0.8822
0.4267	0.8805
0.4293	0.8788
0.4311	0.8776
0.4337	0.8759
0.4355	0.8746
0.4382	0.8729
0.4401	0.8716
0.4428	0.8698
0.4447	0.8685
0.4475	0.8666
0.4504	0.8646
0.4525	0.8632
0.4554	0.8611
0.4575	0.8595
0.4606	0.8572
0.4627	0.8555
0.4658	0.8531
0.4679	0.8513
0.4711	0.849
0.4734	0.8475
0.4768	0.8451
0.4803	0.8428
0.4827	0.8411
0.4865	0.8386
0.489	0.8368
0.493	0.8341
0.4958	0.8322
0.5	0.8293
0.5029	0.8272
0.5074	0.8241
0.512	0.8208
0.5152	0.8185
0.5202	0.815
0.5235	0.8124
0.5287	0.8086
0.5323	0.8059
0.5378	0.8018
0.5416	0.7988
0.5475	0.7944
0.5515	0.7913
0.5578	0.7865
0.5644	0.7814
0.5689	0.7777
0.576	0.772
0.5809	0.7678
0.5886	0.7613
0.594	0.7567
0.6024	0.7492
0.6083	0.7439
0.6175	0.7352
0.6272	0.7258
0.634	0.7189
0.6445	0.7078
0.6518	0.6997
0.6633	0.6866
0.6713	0.677
0.6837	0.6613
0.6923	0.6498
0.7056	0.6308
0.7148	0.6168
0.7289	0.594
0.7434	0.5683
0.7532	0.5496
0.7679	0.5188
0.7778	0.4964
0.7926	0.4602
0.8022	0.4342
0.8165	0.3924
0.8259	0.3628
0.8397	0.3166
0.8528	0.2685
0.8613	0.2358
0.8734	0.1869
0.8812	0.1549
0.8925	0.1095
0.8993	0.08187
0.9076	0.04618
0.9103	0.02727
0.9121	0.0077
0.902	0.001194


==> data/pr/PASCALContext_val_fb_HED_ap.txt <==
0.689


==> data/pr/PASCALContext_val_fb_HED_ods.txt <==
Precision	Recall
0.651806	0.699738


==> data/pr/PASCALContext_val_fb_HED_ods_f.txt <==
0.675

==> data/pr/PASCALContext_val_fb_HED_ois_f.txt <==
0.693


==> data/pr/PASCALContext_val_fb_MDSBD.txt <==
Precision	Recall
0.2131	0.9529
0.2431	0.9483
0.2616	0.9447
0.2874	0.9388
0.3029	0.9345
0.3239	0.9276
0.3367	0.9228
0.3544	0.9154
0.3654	0.9104
0.381	0.9029
0.3961	0.895
0.406	0.8895
0.4207	0.8808
0.4304	0.8745
0.4448	0.8645
0.4545	0.8575
0.469	0.8461
0.4787	0.838
0.4934	0.8253
0.5033	0.8164
0.5182	0.8023
0.5333	0.7873
0.5436	0.7768
0.5592	0.7602
0.5698	0.7486
0.5858	0.7302
0.5967	0.7172
0.6131	0.6967
0.6242	0.6824
0.641	0.66
0.6578	0.6364
0.6691	0.62
0.686	0.5943
0.6974	0.5765
0.714	0.5488
0.7249	0.5298
0.7413	0.5003
0.7519	0.48
0.7674	0.4487
0.7776	0.4274
0.7924	0.395
0.8063	0.3623
0.8153	0.3405
0.8282	0.3078
0.8363	0.2862
0.8478	0.2542
0.8551	0.2336
0.8655	0.2038
0.8721	0.1847
0.8815	0.1578
0.8898	0.133
0.8951	0.1177
0.9026	0.09691
0.9073	0.08449
0.9139	0.06793
0.9181	0.05828
0.9232	0.04565
0.9265	0.03838
0.9308	0.02925
0.9333	0.02419
0.9362	0.01791
0.9389	0.01305
0.9398	0.01043
0.9424	0.00733
0.9435	0.005735
0.9447	0.00391
0.9454	0.002989
0.9463	0.001994
0.946	0.001509


==> data/pr/PASCALContext_val_fb_MDSBD_ods.txt <==
Precision	Recall
0.613135	0.696704


==> data/pr/PASCALContext_val_fb_MDSBD_ods_f.txt <==
0.652

==> data/pr/PASCALContext_val_new_fb_COB_train-HED.txt <==
Precision	Recall
0.1588	0.9637
0.1588	0.9637
0.1588	0.9637
0.1588	0.9637
0.1652	0.9634
0.2598	0.9462
0.3291	0.9268
0.3813	0.9081
0.4184	0.8926
0.4481	0.8793
0.473	0.8673
0.4934	0.8566
0.511	0.8464
0.5267	0.838
0.5411	0.8297
0.5546	0.8214
0.5678	0.814
0.5807	0.8067
0.5927	0.7986
0.6047	0.7909
0.6162	0.7828
0.6271	0.7749
0.6379	0.7661
0.6488	0.7573
0.6591	0.749
0.6691	0.7401
0.679	0.7314
0.6889	0.7217
0.6993	0.711
0.7088	0.7008
0.7183	0.6893
0.7272	0.6785
0.7364	0.667
0.7456	0.6545
0.7545	0.6409
0.7632	0.6269
0.7709	0.6135
0.7787	0.599
0.7878	0.5841
0.7973	0.5672
0.8058	0.5514
0.8146	0.5326
0.8217	0.5145
0.8288	0.4937
0.8365	0.4719
0.8434	0.4485
0.8506	0.4257
0.8583	0.4002
0.8661	0.3719
0.8742	0.341
0.8811	0.3112
0.8886	0.2781
0.8956	0.2429
0.9016	0.2094
0.9074	0.1773
0.9125	0.1452
0.9181	0.1123
0.9232	0.08179
0.9275	0.05985
0.9367	0.04138
0.9418	0.02569
0.9434	0.01357
0.9515	0.006972
0.9699	0.002746
0.9968	0.00074
0.998	7.369e-05
0.996	7.354e-05
0.994	7.34e-05
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-HED_ods.txt <==
Precision	Recall
0.699345	0.710989


==> data/pr/PASCALContext_val_new_fb_COB_train-glob-noorient.txt <==
Precision	Recall
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1989	0.9631
0.2666	0.9554
0.2978	0.9508
0.3211	0.9471
0.3411	0.9439
0.3593	0.9403
0.3767	0.9371
0.3933	0.9337
0.4091	0.9303
0.424	0.9267
0.4373	0.9234
0.4499	0.9202
0.4615	0.9168
0.4721	0.9139
0.4817	0.9114
0.4901	0.9088
0.4978	0.9065
0.5046	0.9042
0.5106	0.902
0.5161	0.8999
0.5216	0.8978
0.5266	0.8959
0.5313	0.894
0.536	0.892
0.5405	0.8901
0.5449	0.8883
0.5489	0.8863
0.5529	0.8845
0.5569	0.8826
0.5609	0.8808
0.5647	0.8788
0.5686	0.8766
0.5723	0.8747
0.5761	0.8726
0.5797	0.8705
0.5834	0.8684
0.587	0.8663
0.5908	0.8641
0.5944	0.8619
0.598	0.8595
0.6017	0.8573
0.6052	0.8546
0.6087	0.8521
0.6125	0.8494
0.616	0.8466
0.6196	0.8439
0.6232	0.8412
0.6268	0.8381
0.6303	0.8347
0.6342	0.8313
0.6378	0.8278
0.6418	0.8244
0.6454	0.8205
0.6494	0.8163
0.6535	0.8119
0.6575	0.8078
0.6618	0.8024
0.666	0.7976
0.6702	0.7921
0.6747	0.7866
0.6788	0.7801
0.6837	0.7731
0.6881	0.7657
0.692	0.7577
0.6966	0.7492
0.7016	0.7401
0.7067	0.7306
0.7113	0.7202
0.7166	0.7089
0.7216	0.6969
0.7267	0.6838
0.7321	0.671
0.7379	0.6564
0.7435	0.6393
0.7494	0.6207
0.7551	0.6013
0.7612	0.5794
0.7678	0.5556
0.774	0.5281
0.7807	0.4979
0.7864	0.4669
0.7922	0.4304
0.7999	0.3914
0.8076	0.3488
0.8155	0.3063
0.8228	0.263
0.8276	0.2135
0.8408	0.1686
0.8524	0.1268
0.8621	0.08692
0.8725	0.05338
0.8697	0.0261
0.8646	0.01021
0.8941	0.00202
0.9945	0.0001606
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-glob-noorient_ods.txt <==
Precision	Recall
0.674682	0.786628


==> data/pr/PASCALContext_val_new_fb_COB_train-glob-orient.txt <==
Precision	Recall
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1974	0.9633
0.2716	0.9559
0.3165	0.9494
0.3524	0.9436
0.3821	0.9377
0.4061	0.9324
0.4248	0.9282
0.4399	0.9244
0.4522	0.9211
0.4628	0.9182
0.4717	0.9156
0.48	0.9132
0.4874	0.9109
0.4943	0.9089
0.5006	0.9068
0.5065	0.905
0.5121	0.903
0.5175	0.901
0.5229	0.8993
0.528	0.8977
0.5328	0.896
0.5375	0.8942
0.5419	0.8925
0.5463	0.8906
0.5506	0.8888
0.5547	0.8869
0.5587	0.8852
0.5629	0.8832
0.5669	0.8812
0.5707	0.8793
0.5747	0.8776
0.5784	0.8755
0.5824	0.8737
0.5862	0.8719
0.5899	0.8699
0.5937	0.868
0.5974	0.8658
0.6012	0.8636
0.605	0.8615
0.6088	0.8592
0.6126	0.8567
0.6164	0.8543
0.6202	0.8517
0.6241	0.8488
0.6278	0.8458
0.6317	0.8429
0.6353	0.8398
0.6389	0.8365
0.6427	0.8332
0.6467	0.8293
0.6506	0.8254
0.6547	0.8218
0.6588	0.8179
0.6629	0.8135
0.6671	0.809
0.6711	0.8041
0.6754	0.7988
0.6799	0.7935
0.6841	0.7875
0.6882	0.7812
0.6927	0.7743
0.697	0.7674
0.7015	0.7598
0.7062	0.7511
0.7107	0.7423
0.7154	0.7334
0.7196	0.7236
0.7248	0.7131
0.7297	0.7011
0.7346	0.6884
0.7396	0.6756
0.7449	0.6614
0.7498	0.6455
0.7553	0.6279
0.761	0.6105
0.7664	0.5895
0.7723	0.5683
0.778	0.5449
0.7838	0.5193
0.7902	0.4897
0.7952	0.458
0.8017	0.4215
0.8084	0.3835
0.8148	0.3441
0.8213	0.3041
0.8265	0.2631
0.8322	0.2182
0.8384	0.173
0.8494	0.1318
0.8623	0.09338
0.8657	0.05998
0.8766	0.03184
0.8676	0.01257
0.8502	0.002991
0.9973	0.0002181
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-glob-orient_ods.txt <==
Precision	Recall
0.679867	0.793468


==> data/pr/PASCALContext_val_new_fb_COB_train-noglob-noorient.txt <==
Precision	Recall
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.2058	0.9623
0.2928	0.9519
0.3361	0.9454
0.3715	0.9391
0.4036	0.9328
0.4329	0.9258
0.4594	0.9186
0.4821	0.9123
0.5001	0.9063
0.5135	0.9017
0.525	0.8971
0.5358	0.8932
0.5455	0.8891
0.5548	0.8851
0.5635	0.881
0.5719	0.8771
0.58	0.8728
0.5879	0.8688
0.5955	0.8648
0.6028	0.8601
0.6099	0.8555
0.617	0.8507
0.6241	0.8458
0.6311	0.8406
0.6378	0.8354
0.6448	0.8298
0.6511	0.8241
0.6579	0.8179
0.6644	0.8115
0.6711	0.8042
0.6779	0.7965
0.685	0.789
0.6919	0.78
0.6993	0.7715
0.7067	0.761
0.7139	0.7507
0.7214	0.7399
0.7289	0.7286
0.7369	0.7161
0.7453	0.7021
0.7536	0.6877
0.7616	0.671
0.7705	0.6528
0.7786	0.6313
0.7883	0.6075
0.7976	0.5828
0.8066	0.5552
0.8159	0.5247
0.825	0.4883
0.8345	0.4501
0.8458	0.4059
0.8548	0.3561
0.8637	0.3072
0.8717	0.2506
0.8791	0.1946
0.8881	0.1455
0.8984	0.1021
0.9083	0.06514
0.9125	0.03827
0.9239	0.0205
0.9169	0.009265
0.913	0.004052
0.9206	0.001304
0.9985	0.0003001
1	7.369e-05
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-noglob-noorient_ods.txt <==
Precision	Recall
0.699342	0.771478


==> data/pr/PASCALContext_val_new_fb_COB_train-noglob-orient.txt <==
Precision	Recall
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.1934	0.9635
0.2024	0.9631
0.3017	0.9518
0.3656	0.9413
0.4151	0.931
0.4466	0.9234
0.4684	0.9174
0.486	0.9121
0.5007	0.9077
0.5132	0.9031
0.5247	0.8991
0.5352	0.8952
0.545	0.8916
0.5542	0.8883
0.563	0.8845
0.5714	0.8806
0.5796	0.8768
0.5874	0.8727
0.5952	0.8686
0.6025	0.8645
0.6097	0.8601
0.6172	0.8554
0.6243	0.8507
0.6316	0.8454
0.6386	0.8401
0.6455	0.8342
0.6524	0.8282
0.6592	0.822
0.6661	0.8156
0.673	0.8087
0.6799	0.8014
0.687	0.7941
0.6941	0.7859
0.7013	0.7766
0.7087	0.7675
0.716	0.7568
0.7233	0.7465
0.7304	0.7346
0.7384	0.722
0.7458	0.7081
0.7535	0.6926
0.7615	0.6763
0.7703	0.658
0.7785	0.6381
0.7871	0.6165
0.7954	0.5926
0.804	0.5671
0.814	0.5375
0.8229	0.5031
0.832	0.4674
0.841	0.4236
0.8492	0.3786
0.8579	0.33
0.8669	0.2767
0.8756	0.2215
0.8846	0.1753
0.8892	0.1331
0.8954	0.09291
0.9043	0.058
0.9045	0.0344
0.9234	0.01836
0.9203	0.007907
0.9595	0.003352
0.9305	0.0008348
0.998	0.0001471
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_COB_train-noglob-orient_ods.txt <==
Precision	Recall
0.694062	0.785945


==> data/pr/PASCALContext_val_new_fb_HED.txt <==
Precision	Recall
0.344779	0.924210
0.370382	0.917280
0.378016	0.914598
0.385726	0.911550
0.389810	0.909734
0.394945	0.907404
0.398006	0.905899
0.402112	0.903907
0.404748	0.902576
0.408398	0.900707
0.411880	0.898939
0.414217	0.897683
0.417541	0.895920
0.419960	0.894696
0.423264	0.892848
0.425600	0.891488
0.428800	0.889490
0.430921	0.888058
0.433656	0.886187
0.435420	0.885020
0.438015	0.883426
0.440630	0.881885
0.442390	0.880801
0.444989	0.879189
0.446776	0.878038
0.449430	0.876398
0.451254	0.875200
0.453981	0.873500
0.455863	0.872308
0.458647	0.870542
0.461530	0.868740
0.463507	0.867442
0.466450	0.865472
0.468463	0.863985
0.471540	0.861882
0.473658	0.860328
0.476790	0.858132
0.478905	0.856426
0.482066	0.854154
0.484284	0.852765
0.487602	0.850621
0.491063	0.848475
0.493459	0.846906
0.497066	0.844631
0.499569	0.842966
0.503432	0.840508
0.506143	0.838792
0.510234	0.836152
0.513131	0.834218
0.517539	0.831413
0.522077	0.828460
0.525198	0.826370
0.529975	0.823144
0.533259	0.820806
0.538279	0.817343
0.541821	0.814874
0.547261	0.811153
0.550873	0.808473
0.556525	0.804452
0.560418	0.801665
0.566445	0.797378
0.572611	0.792720
0.576891	0.789388
0.583543	0.784305
0.588133	0.780544
0.595312	0.774763
0.600323	0.770599
0.608099	0.763911
0.613516	0.759106
0.621982	0.751432
0.630932	0.742996
0.637172	0.736798
0.646925	0.726972
0.653670	0.719795
0.664353	0.708052
0.671754	0.699476
0.683280	0.685258
0.691310	0.675036
0.703843	0.657952
0.712404	0.645274
0.725672	0.624331
0.739549	0.600771
0.748972	0.583409
0.763009	0.554592
0.772477	0.533545
0.786642	0.499001
0.795903	0.473930
0.809623	0.433024
0.818533	0.403768
0.831669	0.357340
0.844063	0.307659
0.852253	0.273290
0.863434	0.221124
0.870425	0.186075
0.880470	0.134895
0.886532	0.102712
0.892139	0.060154
0.894836	0.036861
0.894076	0.011720


==> data/pr/PASCALContext_val_new_fb_HED_ap.txt <==
0.681


==> data/pr/PASCALContext_val_new_fb_HED_ods.txt <==
Precision	Recall
0.664353	0.708052


==> data/pr/PASCALContext_val_new_fb_HED_ods_f.txt <==
0.686


==> data/pr/PASCALContext_val_new_fb_HED_ois_f.txt <==
0.702


==> data/pr/PASCALContext_val_new_fb_MCG-BSDS500.txt <==
Precision	Recall
0.05251	0.9968
0.05251	0.9968
0.05251	0.9968
0.05251	0.9968
0.07441	0.9892
0.2072	0.9361
0.2698	0.8984
0.3129	0.8635
0.3464	0.8315
0.3731	0.8011
0.3951	0.7727
0.4147	0.7457
0.4318	0.7205
0.4468	0.697
0.4603	0.674
0.4728	0.6531
0.4837	0.6327
0.4944	0.613
0.5035	0.5932
0.5122	0.5734
0.5202	0.5542
0.5279	0.5364
0.5349	0.5168
0.5432	0.4998
0.5495	0.4814
0.5567	0.4647
0.5636	0.4471
0.569	0.431
0.5749	0.4159
0.5796	0.3993
0.586	0.384
0.592	0.3694
0.5972	0.3551
0.6033	0.341
0.6078	0.3267
0.6126	0.3132
0.6165	0.2986
0.621	0.2858
0.626	0.2715
0.6304	0.2586
0.6364	0.246
0.6406	0.2352
0.6465	0.2247
0.65	0.2133
0.6552	0.2045
0.6598	0.1933
0.6646	0.1822
0.6699	0.1725
0.6752	0.1625
0.6785	0.1542
0.684	0.1467
0.688	0.1374
0.6931	0.1296
0.6954	0.1214
0.6939	0.113
0.7014	0.1056
0.7057	0.09847
0.7088	0.0915
0.7132	0.08564
0.7196	0.08019
0.7225	0.07557
0.7269	0.07014
0.7313	0.06406
0.7322	0.05917
0.7363	0.05419
0.7432	0.05038
0.7485	0.04677
0.7569	0.0433
0.7616	0.0394
0.771	0.03631
0.7775	0.03256
0.7851	0.03009
0.7802	0.02681
0.787	0.02465
0.7908	0.02222
0.7926	0.02044
0.7994	0.01822
0.7962	0.01615
0.7971	0.0139
0.8014	0.01218
0.8184	0.01056
0.832	0.009148
0.8283	0.007493
0.8213	0.006342
0.84	0.005303
0.8355	0.004178
0.838	0.003454
0.8409	0.002659
0.8681	0.001855
0.9009	0.001438
0.8829	0.001005
0.8686	0.000876
0.9173	0.0005179
0.9032	0.0003577
0.8891	0.0001677
0.9978	0.0001331
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_MCG-BSDS500_ods.txt <==
Precision	Recall
0.472758	0.653105


==> data/pr/PASCALContext_val_new_fb_MCG-HED.txt <==
Precision	Recall
0.2839	0.9062
0.2839	0.9062
0.2839	0.9062
0.2839	0.9062
0.286	0.9057
0.3253	0.8987
0.3488	0.8941
0.3676	0.89
0.3841	0.8861
0.3994	0.8821
0.4136	0.8778
0.4271	0.8733
0.4399	0.8687
0.4514	0.8638
0.4625	0.8593
0.4728	0.8552
0.482	0.8511
0.4906	0.847
0.4989	0.8427
0.5068	0.8388
0.5145	0.835
0.5216	0.831
0.5288	0.8271
0.5358	0.8234
0.5423	0.8197
0.5486	0.8162
0.5546	0.8125
0.5604	0.8089
0.566	0.8055
0.5712	0.8018
0.5765	0.7982
0.5819	0.7944
0.5872	0.7902
0.5922	0.7861
0.5973	0.7824
0.6024	0.7782
0.6072	0.7741
0.6122	0.7701
0.6171	0.7657
0.6223	0.7613
0.6269	0.7568
0.6315	0.7524
0.6361	0.7481
0.6409	0.7436
0.6456	0.7389
0.6504	0.7342
0.6547	0.7296
0.6594	0.7245
0.664	0.7195
0.6686	0.7142
0.6734	0.7094
0.678	0.704
0.6828	0.6989
0.6877	0.6932
0.6926	0.6872
0.6971	0.6811
0.7012	0.675
0.7054	0.6688
0.7096	0.6619
0.7145	0.6553
0.719	0.6488
0.7235	0.6418
0.729	0.6346
0.7344	0.6264
0.7389	0.6181
0.7439	0.61
0.7484	0.6008
0.7532	0.5918
0.7582	0.5816
0.7628	0.5714
0.7675	0.5613
0.773	0.5502
0.7777	0.5373
0.7829	0.5256
0.7877	0.5138
0.7935	0.4991
0.7986	0.4844
0.804	0.4674
0.8093	0.449
0.8145	0.4309
0.8208	0.4107
0.8255	0.388
0.8309	0.3636
0.8365	0.3404
0.8411	0.3146
0.8457	0.2838
0.8527	0.2552
0.8592	0.2255
0.8645	0.1938
0.8683	0.1619
0.8721	0.1309
0.8855	0.0999
0.8921	0.07421
0.9002	0.05006
0.8961	0.03018
0.8972	0.01493
0.9319	0.00584
0.9707	0.001397
0.9947	8.224e-05
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_MCG-HED_ods.txt <==
Precision	Recall
0.673426	0.709361


==> data/pr/PASCALContext_val_new_fb_ResNet50-Side.txt <==
Precision	Recall
0.04928	0.998
0.04928	0.9979
0.04928	0.998
0.04928	0.998
0.05194	0.9971
0.07999	0.9896
0.118	0.9819
0.1552	0.9739
0.1848	0.967
0.2088	0.9607
0.229	0.955
0.2471	0.9497
0.2634	0.9443
0.2786	0.9393
0.2926	0.9342
0.3058	0.9293
0.3183	0.9242
0.3304	0.919
0.342	0.9139
0.353	0.9089
0.3636	0.9043
0.374	0.8996
0.3843	0.8946
0.3941	0.8897
0.4038	0.8849
0.4134	0.88
0.4226	0.875
0.432	0.8699
0.4413	0.8649
0.4504	0.86
0.4593	0.8553
0.4686	0.8501
0.477	0.8444
0.4862	0.8392
0.4949	0.8339
0.5032	0.8286
0.5123	0.8228
0.5202	0.8172
0.5283	0.8119
0.5363	0.8065
0.5442	0.8008
0.5517	0.7952
0.5594	0.7896
0.5668	0.7835
0.5745	0.7774
0.5819	0.7714
0.5887	0.765
0.5961	0.759
0.6034	0.7526
0.6107	0.7454
0.6178	0.739
0.6248	0.7319
0.6322	0.7247
0.6389	0.7175
0.6456	0.7101
0.6524	0.7022
0.6587	0.6934
0.6659	0.6848
0.6725	0.676
0.6785	0.6656
0.6847	0.6546
0.6907	0.6438
0.6975	0.6322
0.7036	0.6202
0.7099	0.6066
0.7161	0.5928
0.7219	0.5787
0.7288	0.5646
0.7356	0.5479
0.7419	0.5296
0.7481	0.5104
0.7531	0.4889
0.7595	0.4669
0.7648	0.4427
0.7712	0.4143
0.7784	0.3886
0.785	0.3591
0.7911	0.3277
0.7991	0.2986
0.8044	0.2672
0.8115	0.2355
0.8154	0.2029
0.8198	0.1731
0.8296	0.1432
0.8313	0.1128
0.8422	0.08932
0.8492	0.0689
0.8493	0.04906
0.8599	0.03441
0.8734	0.02351
0.8742	0.01526
0.8703	0.008491
0.8679	0.005527
0.9153	0.002738
0.9559	0.001157
0.9476	0.0005033
0.9975	0.0002398
0.9952	6.057e-05
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_ResNet50-Side_ods.txt <==
Precision	Recall
0.652375	0.702230


==> data/pr/PASCALContext_val_new_fb_ResNet50.txt <==
Precision	Recall
0.274267	0.956583
0.359325	0.951490
0.381290	0.949716
0.387747	0.949043
0.394255	0.948248
0.397649	0.947779
0.401877	0.947161
0.404398	0.946730
0.407779	0.946138
0.410000	0.945742
0.413124	0.945153
0.416162	0.944535
0.418279	0.944059
0.421288	0.943317
0.423505	0.942636
0.426519	0.941737
0.428623	0.940900
0.431503	0.939788
0.433424	0.938802
0.435876	0.937648
0.437423	0.937057
0.439699	0.936456
0.442005	0.935867
0.443563	0.935449
0.445815	0.934788
0.447405	0.934311
0.449698	0.933624
0.451314	0.933107
0.453652	0.932380
0.455278	0.931803
0.457676	0.930968
0.460034	0.930089
0.461719	0.929392
0.464234	0.928384
0.465959	0.927621
0.468528	0.926479
0.470269	0.925555
0.472869	0.924333
0.474661	0.923381
0.477310	0.922233
0.479115	0.921377
0.481908	0.920246
0.484784	0.919076
0.486790	0.918191
0.489855	0.916925
0.491987	0.915942
0.495218	0.914509
0.497449	0.913422
0.500910	0.911810
0.503331	0.910520
0.507005	0.908721
0.510805	0.906837
0.513418	0.905362
0.517439	0.903182
0.520263	0.901520
0.524636	0.899150
0.527605	0.897394
0.531995	0.894648
0.535059	0.892738
0.539743	0.889932
0.542974	0.888047
0.547996	0.885166
0.553267	0.882065
0.556905	0.879774
0.562542	0.876186
0.566438	0.873448
0.572445	0.869252
0.576644	0.866187
0.583080	0.861332
0.587622	0.857758
0.594605	0.851866
0.602046	0.845418
0.607194	0.840717
0.615274	0.833083
0.620904	0.827405
0.629854	0.818033
0.636101	0.811110
0.645961	0.799780
0.652861	0.791339
0.663815	0.777637
0.671410	0.767430
0.683471	0.750394
0.696202	0.730966
0.705092	0.716454
0.718903	0.691798
0.728423	0.673440
0.743046	0.642402
0.752981	0.619160
0.768082	0.580230
0.778376	0.551197
0.793968	0.503135
0.809720	0.449246
0.820028	0.410140
0.835077	0.346454
0.844708	0.301110
0.858093	0.229885
0.866098	0.181782
0.878360	0.113153
0.885882	0.072300
0.893016	0.024263
0.893020	0.024262
0.893016	0.024263
0.899305	0.013424
0.899295	0.013424
0.899284	0.013425
0.899263	0.013424
0.902146	0.005156
0.902153	0.005156
0.902146	0.005156
0.902153	0.005156


==> data/pr/PASCALContext_val_new_fb_ResNet50_ap.txt <==
0.726


==> data/pr/PASCALContext_val_new_fb_ResNet50_ods.txt <==
Precision	Recall
0.663815	0.777637


==> data/pr/PASCALContext_val_new_fb_ResNet50_ods_f.txt <==
0.716


==> data/pr/PASCALContext_val_new_fb_ResNet50_ois_f.txt <==
0.736


==> data/pr/PASCALContext_val_new_fb_VGGNet-Side.txt <==
Precision	Recall
0.04692	0.9986
0.04692	0.9986
0.04692	0.9986
0.04692	0.9986
0.04884	0.998
0.06563	0.9924
0.0917	0.9858
0.1265	0.9778
0.1551	0.9699
0.1782	0.9624
0.1985	0.9556
0.217	0.9488
0.2339	0.9421
0.2494	0.9354
0.2638	0.9289
0.2773	0.9221
0.29	0.9155
0.3021	0.9092
0.3136	0.9026
0.3245	0.8964
0.3352	0.8906
0.3453	0.8844
0.3555	0.8782
0.3654	0.872
0.3749	0.8656
0.3844	0.8596
0.3939	0.8532
0.4034	0.8465
0.4126	0.8396
0.4218	0.8324
0.4307	0.8258
0.4398	0.8189
0.449	0.8116
0.4579	0.8041
0.4671	0.797
0.4768	0.7892
0.4857	0.7815
0.4946	0.7738
0.5039	0.7664
0.5133	0.7584
0.523	0.7505
0.5331	0.7427
0.5427	0.735
0.5524	0.7269
0.5621	0.7187
0.5719	0.7109
0.5814	0.7026
0.591	0.6941
0.6008	0.6856
0.611	0.6766
0.6206	0.6666
0.6307	0.6571
0.6404	0.6477
0.6498	0.6369
0.6589	0.6264
0.6685	0.6167
0.6772	0.6068
0.686	0.5966
0.6942	0.5863
0.7033	0.5754
0.7114	0.5645
0.7192	0.5528
0.7265	0.5394
0.7334	0.5273
0.7401	0.5156
0.7483	0.5016
0.7549	0.4868
0.7611	0.4711
0.7679	0.4552
0.7745	0.4372
0.7814	0.4187
0.7881	0.3979
0.7933	0.3763
0.8002	0.3518
0.8056	0.3262
0.8114	0.3004
0.8157	0.2729
0.8212	0.244
0.8263	0.2141
0.8327	0.1867
0.839	0.1597
0.8437	0.1322
0.8539	0.1074
0.8639	0.08564
0.8723	0.06554
0.8735	0.04925
0.8789	0.03654
0.8868	0.02601
0.8938	0.01746
0.8923	0.01075
0.8796	0.006556
0.9021	0.00326
0.9364	0.001522
0.9238	0.0008438
0.9988	0.0002528
0.995	0.0001466
1	0
1	0
1	0
1	0
1	0


==> data/pr/PASCALContext_val_new_fb_VGGNet-Side_ods.txt <==
Precision	Recall
0.640361	0.647677


==> data/pr/PASCALContext_val_new_fop_COB_train-HED.txt <==
Precision	Recall
0.003817	0.8003
0.003817	0.8003
0.003817	0.8003
0.003817	0.8003
0.004449	0.8
0.01451	0.791
0.02756	0.7701
0.04193	0.7524
0.05561	0.7364
0.07108	0.723
0.08491	0.7088
0.0975	0.6966
0.1111	0.6847
0.1249	0.6743
0.138	0.664
0.1509	0.6536
0.1651	0.644
0.1792	0.6342
0.194	0.624
0.2078	0.6142
0.2234	0.6047
0.2386	0.5958
0.2549	0.5849
0.2714	0.5751
0.2867	0.5655
0.3035	0.5541
0.3204	0.5442
0.3382	0.5341
0.3553	0.5229
0.3729	0.5121
0.3904	0.4997
0.4093	0.4893
0.4293	0.4793
0.4493	0.4673
0.4691	0.4542
0.4896	0.4403
0.5082	0.4283
0.5277	0.4157
0.5513	0.4033
0.5739	0.39
0.595	0.3755
0.6178	0.3612
0.6401	0.3461
0.6604	0.3318
0.6834	0.3167
0.7025	0.3028
0.723	0.2857
0.7467	0.2695
0.7728	0.2538
0.7946	0.2362
0.8171	0.2199
0.8387	0.2022
0.8635	0.1853
0.8853	0.1686
0.9036	0.1513
0.9228	0.1337
0.9428	0.1159
0.9588	0.0983
0.9709	0.08484
0.9818	0.07283
0.9881	0.06208
0.9928	0.05272
0.9966	0.04676
0.9993	0.04269
1	0.04057
1	0.04013
1	0.04013
1	0.04013
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_COB_train-HED_ods.txt <==
Precision	Recall
0.551302	0.403320


==> data/pr/PASCALContext_val_new_fop_COB_train-glob-noorient.txt <==
Precision	Recall
0.005391	0.819746
0.005391	0.819746
0.005391	0.819746
0.005862	0.819790
0.013329	0.820222
0.018292	0.819566
0.022605	0.818450
0.026971	0.816467
0.031474	0.814685
0.035706	0.812457
0.040309	0.809945
0.044884	0.807427
0.049433	0.804634
0.053422	0.802482
0.057323	0.799445
0.061500	0.796520
0.065272	0.793908
0.069287	0.791999
0.073269	0.789852
0.077147	0.787194
0.080631	0.785164
0.084058	0.782827
0.088133	0.780678
0.091293	0.778644
0.094884	0.776185
0.098275	0.774042
0.101479	0.771814
0.104951	0.769726
0.108266	0.767317
0.111569	0.765223
0.114754	0.763302
0.118044	0.760397
0.121162	0.758114
0.124609	0.755438
0.128181	0.752920
0.132155	0.750635
0.135740	0.748153
0.139073	0.745432
0.142348	0.742847
0.145949	0.739735
0.149620	0.736894
0.153442	0.734223
0.157608	0.731700
0.161865	0.729095
0.166119	0.726377
0.170184	0.723150
0.174696	0.719428
0.178806	0.716371
0.183804	0.712452
0.188764	0.708768
0.194016	0.704601
0.199179	0.700675
0.205256	0.696921
0.210444	0.692637
0.216645	0.687587
0.222820	0.682679
0.228935	0.676936
0.235192	0.671596
0.241919	0.666254
0.248486	0.660079
0.255382	0.653449
0.262636	0.645970
0.269455	0.639285
0.277895	0.632144
0.286572	0.623785
0.295934	0.616172
0.305882	0.607325
0.316401	0.596780
0.327890	0.586946
0.339091	0.578088
0.350979	0.567456
0.364244	0.554524
0.377935	0.541301
0.391170	0.527933
0.405378	0.514606
0.420447	0.498875
0.436514	0.483451
0.454209	0.466385
0.473170	0.449101
0.491828	0.431187
0.512572	0.413646
0.537743	0.392510
0.560419	0.373211
0.590583	0.350699
0.622500	0.328765
0.655314	0.304515
0.692937	0.278328
0.729032	0.249372
0.769056	0.217673
0.809750	0.189550
0.847783	0.160084
0.888485	0.133638
0.925066	0.104840
0.955072	0.080946
0.975519	0.061152
0.988553	0.049288
0.998434	0.042517
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010


==> data/pr/PASCALContext_val_new_fop_COB_train-glob-noorient_ods.txt <==
Precision	Recall
0.473170	0.449101


==> data/pr/PASCALContext_val_new_fop_COB_train-glob-orient.txt <==
Precision	Recall
0.005391	0.819750
0.005391	0.819750
0.005391	0.819750
0.005705	0.819847
0.012239	0.820623
0.017589	0.818986
0.022607	0.817208
0.027612	0.813917
0.032354	0.810548
0.037079	0.807652
0.042530	0.804767
0.047276	0.800859
0.051757	0.797892
0.056532	0.794268
0.061573	0.791287
0.066140	0.787458
0.071341	0.783464
0.076230	0.780514
0.081257	0.776693
0.086216	0.772498
0.091301	0.769014
0.096099	0.765013
0.100983	0.761195
0.106516	0.757179
0.111780	0.752669
0.116998	0.748763
0.122377	0.744760
0.127983	0.740893
0.134157	0.737036
0.139940	0.732634
0.146205	0.727473
0.151681	0.722615
0.157301	0.717591
0.164405	0.712059
0.170792	0.706491
0.176467	0.700624
0.182759	0.694510
0.188930	0.690090
0.195678	0.685279
0.203551	0.678840
0.210669	0.674254
0.217744	0.668628
0.224741	0.662589
0.232414	0.656950
0.239854	0.650785
0.246949	0.644459
0.254829	0.638541
0.262882	0.631926
0.272114	0.626328
0.281776	0.620600
0.291367	0.613911
0.300767	0.607864
0.310889	0.601076
0.320432	0.593871
0.330785	0.587751
0.340475	0.581113
0.350757	0.573182
0.362380	0.565928
0.373752	0.557607
0.385122	0.548849
0.396870	0.540365
0.408793	0.530409
0.421975	0.522011
0.432927	0.512644
0.445622	0.502790
0.459300	0.493757
0.473064	0.482574
0.487663	0.472479
0.501491	0.462663
0.516569	0.450715
0.531172	0.439665
0.548360	0.428945
0.564992	0.417263
0.581748	0.405739
0.597896	0.394980
0.614722	0.382927
0.633479	0.369800
0.652124	0.357501
0.670893	0.344336
0.692078	0.331010
0.714315	0.314544
0.734219	0.299852
0.758431	0.285373
0.779176	0.268474
0.804014	0.251554
0.827718	0.231885
0.851421	0.211840
0.870757	0.191482
0.893094	0.171531
0.917266	0.149468
0.935977	0.129616
0.954118	0.109169
0.969404	0.087452
0.979305	0.068605
0.990353	0.056405
0.996056	0.046981
0.999452	0.041899
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010


==> data/pr/PASCALContext_val_new_fop_COB_train-glob-orient_ods.txt <==
Precision	Recall
0.516569	0.450715


==> data/pr/PASCALContext_val_new_fop_COB_train-noglob-noorient.txt <==
Precision	Recall
0.005391	0.819746
0.005391	0.819746
0.005391	0.819746
0.006661	0.819808
0.017910	0.817835
0.027100	0.814934
0.036183	0.810282
0.046395	0.804937
0.056409	0.799653
0.066461	0.793167
0.076757	0.786726
0.085623	0.779618
0.093790	0.773384
0.102725	0.768060
0.111557	0.762874
0.119352	0.757054
0.127230	0.750505
0.136336	0.744307
0.145264	0.738328
0.154364	0.732047
0.163222	0.725622
0.172053	0.718967
0.180688	0.711669
0.190659	0.704930
0.199965	0.698109
0.209595	0.691225
0.218645	0.684604
0.228805	0.676579
0.239413	0.667963
0.250191	0.660323
0.260786	0.650184
0.272071	0.640598
0.283723	0.630216
0.297320	0.620589
0.310172	0.609798
0.323774	0.598896
0.338460	0.588079
0.354062	0.575177
0.369465	0.561535
0.386084	0.547544
0.404049	0.532612
0.423375	0.516621
0.445636	0.501940
0.465045	0.485164
0.487227	0.463629
0.511609	0.442196
0.534226	0.419735
0.561160	0.397174
0.587120	0.375661
0.614746	0.352538
0.644312	0.326740
0.675508	0.301161
0.708903	0.276101
0.740864	0.250915
0.777133	0.221429
0.817390	0.192900
0.853841	0.163968
0.886692	0.140283
0.918905	0.113663
0.948880	0.091401
0.967931	0.073454
0.984494	0.060737
0.993048	0.051826
0.997176	0.045312
0.998528	0.041715
0.999642	0.040552
0.999645	0.040126
1.000000	0.040125
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010


==> data/pr/PASCALContext_val_new_fop_COB_train-noglob-noorient_ods.txt <==
Precision	Recall
0.487227	0.463629


==> data/pr/PASCALContext_val_new_fop_COB_train-noglob-orient.txt <==
Precision	Recall
0.005392	0.819738
0.005392	0.819738
0.005392	0.819738
0.006073	0.819273
0.016219	0.817803
0.026026	0.812829
0.036653	0.806616
0.048415	0.798785
0.060555	0.789727
0.072850	0.781071
0.084966	0.772298
0.097204	0.761838
0.108918	0.752386
0.122743	0.740986
0.136519	0.730442
0.151190	0.719202
0.166829	0.707584
0.181489	0.695643
0.197127	0.684624
0.213882	0.672462
0.229890	0.659453
0.246299	0.646840
0.263797	0.634429
0.281798	0.621934
0.298843	0.610473
0.316704	0.596896
0.335155	0.582608
0.354683	0.571158
0.374286	0.558004
0.393928	0.542243
0.413415	0.529790
0.433082	0.515577
0.451147	0.501084
0.470080	0.485584
0.490727	0.471876
0.510776	0.456532
0.531036	0.442685
0.551090	0.428664
0.573720	0.412402
0.596654	0.397606
0.618211	0.381425
0.641286	0.364356
0.664421	0.346472
0.687657	0.328590
0.706729	0.311711
0.728421	0.296616
0.751597	0.280287
0.773030	0.263006
0.793802	0.245621
0.817976	0.228200
0.844528	0.210384
0.863831	0.191733
0.886796	0.172855
0.910433	0.153049
0.928949	0.136464
0.946157	0.121017
0.961309	0.105196
0.972177	0.088047
0.980669	0.074316
0.986920	0.064539
0.993193	0.056152
0.996340	0.048862
0.998715	0.043631
0.999552	0.041400
0.999995	0.040375
1.000000	0.040180
1.000000	0.040125
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010
1.000000	0.040010


==> data/pr/PASCALContext_val_new_fop_COB_train-noglob-orient_ods.txt <==
Precision	Recall
0.531036	0.442685


==> data/pr/PASCALContext_val_new_fop_MCG-BSDS500.txt <==
Precision	Recall
0.0002045	0.861
0.0002045	0.861
0.0002045	0.861
0.0002045	0.861
0.0007285	0.8499
0.01219	0.7782
0.02716	0.7351
0.04598	0.6973
0.06679	0.6649
0.08745	0.6316
0.1087	0.6034
0.1296	0.5769
0.1499	0.5536
0.1696	0.5319
0.1893	0.5101
0.2084	0.4907
0.2273	0.4711
0.2445	0.4515
0.2608	0.4338
0.2783	0.4174
0.2965	0.4025
0.3129	0.3878
0.3279	0.3731
0.3426	0.3593
0.3579	0.3463
0.3765	0.3351
0.3927	0.3227
0.4082	0.3116
0.4222	0.302
0.4381	0.2914
0.4535	0.2807
0.4665	0.2724
0.4828	0.263
0.4983	0.2546
0.5139	0.2457
0.5284	0.2383
0.5428	0.2308
0.5586	0.2227
0.5761	0.2155
0.5929	0.2085
0.6102	0.2022
0.6261	0.1959
0.6422	0.1888
0.6562	0.1827
0.6708	0.178
0.6857	0.1718
0.7026	0.1648
0.7186	0.1587
0.735	0.1534
0.7475	0.1491
0.7619	0.1446
0.7762	0.1397
0.7879	0.1356
0.8013	0.1313
0.8109	0.1256
0.8248	0.1211
0.8355	0.1165
0.8467	0.1116
0.8588	0.1079
0.8692	0.1042
0.8778	0.1004
0.8873	0.09594
0.8954	0.09143
0.9029	0.08796
0.9103	0.08443
0.9167	0.0821
0.9233	0.07938
0.93	0.07619
0.9367	0.07315
0.9427	0.07027
0.9496	0.06751
0.9547	0.065
0.9598	0.06272
0.9623	0.0609
0.9667	0.05949
0.9696	0.05827
0.9745	0.05665
0.9778	0.05493
0.9804	0.05327
0.9841	0.05134
0.9868	0.04995
0.9889	0.04857
0.9913	0.04733
0.9926	0.04648
0.9945	0.04526
0.9952	0.04448
0.9957	0.04396
0.9967	0.04322
0.9974	0.04231
0.9988	0.042
0.999	0.04135
0.999	0.04126
0.9994	0.04082
0.9996	0.04062
0.9998	0.04045
1	0.04042
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_MCG-BSDS500_ods.txt <==
Precision	Recall
0.376501	0.335094


==> data/pr/PASCALContext_val_new_fop_MCG-HED.txt <==
Precision	Recall
0.02286	0.7389
0.02286	0.7389
0.02286	0.7389
0.02286	0.7389
0.02337	0.7384
0.03409	0.7307
0.04202	0.7267
0.04855	0.7224
0.05478	0.7188
0.06111	0.7152
0.06749	0.7107
0.07305	0.7064
0.07903	0.7022
0.08543	0.6974
0.09165	0.6933
0.09753	0.6891
0.1027	0.6847
0.1079	0.6811
0.1134	0.6764
0.1186	0.6723
0.1239	0.6686
0.129	0.6649
0.1341	0.6607
0.1401	0.6569
0.1459	0.6529
0.1513	0.6494
0.1562	0.6459
0.1615	0.6424
0.1673	0.6386
0.1725	0.6353
0.1782	0.6319
0.1841	0.6278
0.1903	0.6241
0.1954	0.6192
0.2016	0.6159
0.2076	0.612
0.2137	0.6075
0.2195	0.6037
0.2254	0.5991
0.2321	0.5947
0.2374	0.5908
0.244	0.5867
0.2514	0.5827
0.2589	0.5785
0.2659	0.5743
0.2726	0.5698
0.2796	0.5663
0.287	0.5613
0.2952	0.5571
0.3032	0.552
0.3114	0.5474
0.3202	0.5428
0.3283	0.5378
0.336	0.5318
0.3451	0.5269
0.354	0.5212
0.3629	0.5151
0.3718	0.5091
0.3813	0.5026
0.3915	0.4974
0.4012	0.4917
0.4105	0.4853
0.4208	0.4789
0.4315	0.4703
0.4417	0.4624
0.4521	0.4549
0.4632	0.4474
0.4749	0.439
0.4871	0.4302
0.5001	0.422
0.5136	0.4151
0.5268	0.4063
0.5421	0.3969
0.5571	0.3883
0.5709	0.3783
0.5865	0.3684
0.6013	0.3569
0.6163	0.3469
0.6339	0.3351
0.65	0.3231
0.67	0.3119
0.6883	0.2998
0.7072	0.2875
0.7291	0.2725
0.7494	0.2596
0.7751	0.2417
0.799	0.2242
0.8253	0.2064
0.8519	0.1874
0.8757	0.1689
0.8982	0.1501
0.9247	0.1267
0.9452	0.1046
0.9611	0.08541
0.974	0.06834
0.9865	0.05526
0.9956	0.04761
0.9994	0.04235
1	0.0401
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_MCG-HED_ods.txt <==
Precision	Recall
0.513555	0.415146


==> data/pr/PASCALContext_val_new_fop_ResNet50-Side.txt <==
Precision	Recall
4.618e-05	0.856
4.618e-05	0.856
4.618e-05	0.856
4.618e-05	0.856
8.835e-05	0.8553
0.001705	0.8447
0.00303	0.832
0.005577	0.8202
0.008264	0.8102
0.01119	0.8035
0.01421	0.7989
0.01766	0.7941
0.02115	0.7902
0.02477	0.7862
0.02861	0.7816
0.03232	0.7776
0.03651	0.7728
0.04056	0.7689
0.04503	0.7648
0.04979	0.7607
0.05461	0.7571
0.05983	0.7536
0.06487	0.7502
0.07007	0.7466
0.07494	0.7427
0.08037	0.7382
0.08631	0.7338
0.09253	0.7294
0.09896	0.7249
0.1052	0.7194
0.1114	0.7153
0.1189	0.7106
0.1255	0.7057
0.1324	0.7007
0.1394	0.6956
0.1466	0.6911
0.154	0.6851
0.1615	0.68
0.17	0.6743
0.1778	0.6686
0.1862	0.6623
0.194	0.6564
0.2023	0.6503
0.2114	0.6445
0.2204	0.6392
0.2287	0.6331
0.2372	0.6267
0.2458	0.6203
0.2551	0.6136
0.2643	0.6064
0.2737	0.5993
0.2838	0.592
0.2939	0.5843
0.3043	0.5762
0.3158	0.5687
0.3263	0.5611
0.3372	0.5513
0.3501	0.542
0.3617	0.5326
0.3755	0.5229
0.3889	0.5116
0.4013	0.5018
0.4167	0.4913
0.4292	0.4789
0.4436	0.4662
0.4565	0.4529
0.4713	0.4405
0.4873	0.4285
0.5026	0.4143
0.5197	0.398
0.5359	0.3839
0.5534	0.3666
0.5724	0.3501
0.592	0.3318
0.6172	0.3141
0.6405	0.296
0.6658	0.2772
0.6941	0.2584
0.7236	0.2407
0.749	0.2241
0.7789	0.2049
0.8072	0.1837
0.8309	0.1657
0.8598	0.1447
0.8852	0.125
0.9102	0.112
0.9311	0.09757
0.9483	0.08256
0.9648	0.07053
0.977	0.06281
0.9837	0.05528
0.9912	0.04934
0.9942	0.04652
0.9974	0.04358
0.9996	0.04195
0.9998	0.04099
1	0.04048
1	0.04036
1	0.04001
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_ResNet50-Side_ods.txt <==
Precision	Recall
0.487301	0.428541


==> data/pr/PASCALContext_val_new_fop_VGGNet-Side.txt <==
Precision	Recall
4.448e-05	0.8622
4.448e-05	0.8622
4.448e-05	0.8622
4.448e-05	0.8622
9.335e-05	0.8615
0.000981	0.8493
0.002107	0.8323
0.003435	0.8164
0.005271	0.8029
0.007633	0.794
0.01009	0.7876
0.01266	0.7823
0.01614	0.7759
0.01941	0.7695
0.02301	0.7636
0.02666	0.758
0.03045	0.7525
0.03419	0.747
0.03835	0.7416
0.04262	0.7366
0.04763	0.7309
0.05222	0.7257
0.05749	0.7202
0.06259	0.7151
0.06819	0.7089
0.07396	0.7034
0.08019	0.6976
0.08633	0.6908
0.09256	0.6845
0.09921	0.6778
0.1064	0.6714
0.1139	0.6651
0.1214	0.6586
0.1287	0.652
0.137	0.6445
0.1461	0.6381
0.1549	0.6298
0.1633	0.6218
0.1725	0.6138
0.1817	0.6058
0.1918	0.5987
0.2017	0.5908
0.2122	0.5832
0.2226	0.5761
0.2338	0.5679
0.2449	0.5601
0.2564	0.5505
0.2699	0.5422
0.2821	0.5336
0.295	0.5247
0.3099	0.515
0.3242	0.5042
0.3377	0.4951
0.3541	0.4843
0.3691	0.4751
0.3844	0.4665
0.3987	0.4576
0.4141	0.4472
0.428	0.4363
0.4441	0.4263
0.4606	0.4157
0.4775	0.4062
0.4939	0.3948
0.5102	0.3851
0.5258	0.3762
0.5452	0.366
0.5619	0.3549
0.5805	0.3431
0.5966	0.3311
0.6152	0.3188
0.6373	0.3071
0.66	0.2934
0.6778	0.2802
0.6998	0.2645
0.7202	0.248
0.7424	0.2323
0.7641	0.2168
0.7881	0.1998
0.8089	0.1835
0.8354	0.1683
0.8577	0.1505
0.8804	0.1341
0.9014	0.1179
0.9258	0.1037
0.9456	0.09018
0.9588	0.08049
0.9691	0.0714
0.9771	0.06323
0.9844	0.05719
0.9907	0.05077
0.9929	0.04702
0.9969	0.04384
0.999	0.042
0.9994	0.04117
1	0.04025
1	0.04013
1	0.04001
1	0.04001
1	0.04001
1	0.04001
1	0.04001


==> data/pr/PASCALContext_val_new_fop_VGGNet-Side_ods.txt <==
Precision	Recall
0.477471	0.406237


==> data/pr/Pascal_Segmentation_val_2012_fb_CEDN.txt <==
Precision	Recall
0.08469	0.9524
0.1249	0.9435
0.1646	0.9341
0.1848	0.929
0.2104	0.922
0.2256	0.9174
0.2464	0.9106
0.2592	0.9061
0.2768	0.8997
0.2877	0.8957
0.3028	0.8898
0.3165	0.884
0.3249	0.8802
0.3366	0.8749
0.3437	0.8713
0.3536	0.866
0.3598	0.8628
0.3686	0.8579
0.3742	0.8544
0.3817	0.8498
0.3865	0.847
0.3934	0.843
0.3999	0.8392
0.4041	0.8367
0.4101	0.8331
0.414	0.8307
0.4197	0.8272
0.4234	0.8249
0.4287	0.8216
0.4323	0.8193
0.4375	0.8161
0.4426	0.8129
0.446	0.8107
0.451	0.8072
0.4543	0.8049
0.4593	0.8015
0.4626	0.7992
0.4675	0.7959
0.4709	0.7936
0.4759	0.7902
0.4792	0.7879
0.4843	0.7843
0.4893	0.7808
0.4928	0.7783
0.4981	0.7746
0.5017	0.7721
0.5072	0.7682
0.5109	0.7655
0.5164	0.7614
0.5204	0.7585
0.5263	0.7542
0.5324	0.7498
0.5366	0.7466
0.543	0.7419
0.5473	0.7385
0.5538	0.7334
0.5583	0.73
0.5651	0.7248
0.5697	0.7212
0.5766	0.7156
0.5812	0.7119
0.5884	0.7062
0.5958	0.7004
0.6008	0.6963
0.6086	0.6902
0.6138	0.686
0.6216	0.6795
0.627	0.6749
0.6353	0.668
0.6409	0.6633
0.6495	0.6558
0.6582	0.6478
0.6644	0.6425
0.674	0.6338
0.6805	0.6276
0.6909	0.6178
0.698	0.6107
0.7097	0.5997
0.7178	0.5916
0.7306	0.5782
0.7395	0.5682
0.7535	0.5515
0.7684	0.5321
0.779	0.5173
0.7953	0.4918
0.8065	0.4718
0.824	0.4366
0.8359	0.4093
0.8545	0.3635
0.8674	0.3304
0.8873	0.2781
0.9073	0.226
0.9202	0.193
0.9391	0.1462
0.9498	0.118
0.9655	0.08067
0.9742	0.05964
0.9847	0.03306
0.9904	0.01905
0.9927	0.004728
1	0.0002475


==> data/pr/Pascal_Segmentation_val_2012_fb_CEDN_ods.txt <==
Precision	Recall
0.673968	0.633795


==> data/pr/Pascal_Segmentation_val_2012_fb_COB.txt <==
Precision	Recall
0.08009	0.9806
0.08009	0.9806
0.08009	0.9806
0.08009	0.9806
0.1231	0.9769
0.2239	0.9454
0.2715	0.928
0.3077	0.9142
0.3378	0.9028
0.3633	0.8925
0.3856	0.883
0.4058	0.8737
0.4239	0.8648
0.4413	0.8564
0.4573	0.847
0.4731	0.8372
0.4882	0.8277
0.5027	0.8184
0.5165	0.8093
0.5285	0.8001
0.5392	0.7926
0.5482	0.7856
0.5571	0.779
0.5654	0.7721
0.5738	0.7653
0.5818	0.7589
0.5898	0.7527
0.5976	0.7467
0.6054	0.7389
0.613	0.7321
0.6204	0.7243
0.6273	0.7168
0.6359	0.7081
0.643	0.6992
0.6505	0.6902
0.6599	0.6799
0.6677	0.6705
0.6752	0.6589
0.6839	0.6479
0.692	0.6353
0.701	0.6235
0.7093	0.6082
0.7189	0.5898
0.7294	0.5756
0.7388	0.5572
0.7481	0.538
0.7584	0.516
0.7694	0.49
0.7807	0.4582
0.7909	0.4302
0.801	0.3905
0.8117	0.3487
0.8227	0.3037
0.8295	0.2559
0.838	0.2114
0.8492	0.167
0.8579	0.1173
0.8757	0.08395
0.882	0.05352
0.8866	0.03194
0.9093	0.01629
0.898	0.006337
0.9244	0.002608
0.9637	0.00086
0.9853	0.0001669
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0
1	0


==> data/pr/Pascal_Segmentation_val_2012_fb_COB_ods.txt <==
Precision	Recall
0.635858	0.708056


==> data/pr/Pascal_Segmentation_val_2012_fb_HED-BSDS500.txt <==
Precision	Recall
0.1011	0.9695
0.1326	0.9517
0.1446	0.9449
0.1486	0.9422
0.1527	0.9391
0.155	0.9373
0.1579	0.9348
0.1597	0.9332
0.162	0.931
0.1636	0.9295
0.1657	0.9275
0.1678	0.9255
0.1691	0.9241
0.171	0.9221
0.1723	0.9206
0.1741	0.9186
0.1754	0.9172
0.1771	0.9152
0.1782	0.9137
0.1798	0.9118
0.1809	0.9106
0.1824	0.9088
0.184	0.907
0.1851	0.9058
0.1866	0.9039
0.1877	0.9026
0.1893	0.9007
0.1903	0.8993
0.1919	0.8974
0.193	0.896
0.1947	0.894
0.1963	0.8919
0.1974	0.8904
0.1991	0.8881
0.2003	0.8865
0.202	0.8842
0.2032	0.8825
0.205	0.88
0.2062	0.8783
0.2081	0.8759
0.2093	0.8742
0.2112	0.8716
0.2131	0.869
0.2145	0.8671
0.2165	0.8642
0.2179	0.8622
0.2201	0.8593
0.2216	0.8572
0.2238	0.8541
0.2254	0.8517
0.2278	0.8483
0.2303	0.8448
0.232	0.8422
0.2347	0.8383
0.2365	0.8355
0.2393	0.8312
0.2412	0.8281
0.2442	0.8234
0.2463	0.8201
0.2495	0.815
0.2517	0.8115
0.2551	0.8059
0.2587	0.7998
0.2612	0.7956
0.265	0.7891
0.2678	0.7844
0.272	0.7771
0.275	0.7719
0.2797	0.7636
0.283	0.7578
0.2881	0.7484
0.2936	0.7385
0.2974	0.7314
0.3035	0.7199
0.3077	0.7115
0.3144	0.698
0.319	0.6884
0.3264	0.6728
0.3316	0.6617
0.3397	0.6436
0.3454	0.6307
0.3545	0.6097
0.3641	0.5865
0.3708	0.5696
0.3811	0.5422
0.3883	0.5226
0.3996	0.4904
0.4076	0.4675
0.4198	0.4305
0.4285	0.4041
0.4419	0.3619
0.4559	0.3167
0.4655	0.2854
0.4802	0.2365
0.4904	0.2034
0.5056	0.1538
0.5162	0.1216
0.5317	0.07605
0.5419	0.04895
0.5444	0.01529
0.5455	0.00176


==> data/pr/Pascal_Segmentation_val_2012_fb_HED-BSDS500_ap.txt <==
0.368


==> data/pr/Pascal_Segmentation_val_2012_fb_HED-BSDS500_ods.txt <==
Precision	Recall
0.364138	0.586479


==> data/pr/Pascal_Segmentation_val_2012_fb_HED-BSDS500_ods_f.txt <==
0.449

==> data/pr/Pascal_Segmentation_val_2012_fb_HED-BSDS500_ois_f.txt <==
0.491


==> data/pr/Pascal_Segmentation_val_2012_fb_HED.txt <==
Precision	Recall
0.08158	0.9496
0.08719	0.9495
0.09142	0.9493
0.09427	0.9492
0.09914	0.9488
0.1039	0.9482
0.1138	0.9474
0.121	0.9468
0.1319	0.9458
0.1386	0.9449
0.1477	0.9435
0.1562	0.9419
0.1616	0.9407
0.1698	0.9388
0.1753	0.9374
0.1837	0.9352
0.1895	0.9337
0.1985	0.9311
0.2047	0.9294
0.2143	0.927
0.221	0.9253
0.2313	0.9227
0.2419	0.9199
0.2492	0.9178
0.2602	0.9144
0.2676	0.912
0.2787	0.9079
0.2861	0.905
0.2972	0.9001
0.3044	0.8966
0.3148	0.8913
0.3244	0.8859
0.3303	0.8823
0.3384	0.8771
0.3432	0.8739
0.3497	0.8693
0.3537	0.8666
0.3591	0.8627
0.3625	0.8603
0.3675	0.8568
0.3708	0.8543
0.3756	0.8508
0.3803	0.8473
0.3835	0.845
0.3883	0.8413
0.3915	0.8389
0.3964	0.8352
0.3997	0.8326
0.4046	0.8286
0.408	0.826
0.4131	0.8218
0.4184	0.8175
0.4219	0.8146
0.4273	0.8101
0.431	0.8069
0.4367	0.802
0.4407	0.7989
0.4468	0.7939
0.451	0.7905
0.4575	0.7851
0.4619	0.781
0.4689	0.775
0.4763	0.7685
0.4814	0.7638
0.4894	0.7564
0.495	0.7513
0.5039	0.7428
0.51	0.7367
0.52	0.727
0.527	0.7198
0.5381	0.7082
0.5501	0.6952
0.5588	0.6857
0.5726	0.6699
0.5825	0.6582
0.5981	0.6386
0.6093	0.624
0.6269	0.5994
0.6393	0.581
0.6591	0.5502
0.6729	0.5274
0.6946	0.4893
0.7173	0.4468
0.7329	0.4162
0.7557	0.3668
0.7711	0.3319
0.7935	0.2774
0.8085	0.2411
0.8294	0.1874
0.8422	0.1534
0.8585	0.1065
0.8731	0.06769
0.8802	0.04692
0.8938	0.02408
0.9093	0.01385
0.9204	0.004703
0.9317	0.001796
0.9414	0.0001935
1	1.703e-05
1	0
1	0


==> data/pr/Pascal_Segmentation_val_2012_fb_HED_ods.txt <==
Precision	Recall
0.582520	0.658165


==> data/pr/Pascal_Segmentation_val_2012_fb_LEP-BSDS500.txt <==
Precision	Recall
0.04804	0.9908
0.04805	0.9908
0.06179	0.9883
0.07995	0.9822
0.09651	0.9752
0.11	0.9684
0.1212	0.9621
0.1307	0.9558
0.1391	0.9501
0.1465	0.9444
0.1531	0.9392
0.1592	0.9338
0.1648	0.9285
0.17	0.9234
0.1747	0.9181
0.179	0.9126
0.1831	0.9076
0.187	0.9023
0.1907	0.8973
0.1942	0.892
0.1976	0.8869
0.201	0.8818
0.2042	0.8766
0.2072	0.8722
0.2101	0.8677
0.213	0.8633
0.2158	0.8588
0.2185	0.8547
0.2209	0.8496
0.2234	0.845
0.2259	0.8408
0.2282	0.8363
0.2304	0.8321
0.2327	0.8282
0.2349	0.8236
0.237	0.8189
0.239	0.8146
0.2411	0.8105
0.2432	0.8063
0.2452	0.8021
0.2471	0.7984
0.2491	0.7945
0.2509	0.7902
0.2529	0.7862
0.2547	0.7824
0.2563	0.7783
0.2582	0.7745
0.2598	0.7708
0.2615	0.7673
0.2632	0.7636
0.2648	0.7594
0.2663	0.7555
0.2681	0.7522
0.2697	0.7483
0.2713	0.7445
0.273	0.7412
0.2744	0.7376
0.2759	0.7341
0.2772	0.7308
0.2786	0.7274
0.28	0.7238
0.2815	0.7208
0.2827	0.717
0.284	0.7136
0.2856	0.7107
0.2868	0.7069
0.2885	0.7038
0.2899	0.7008
0.2913	0.6979
0.2926	0.6944
0.2941	0.6912
0.2954	0.688
0.2967	0.6844
0.2981	0.681
0.2994	0.6775
0.3006	0.6739
0.3019	0.6709
0.3032	0.6677
0.304	0.6639
0.3053	0.6612
0.3069	0.6579
0.308	0.6553
0.3093	0.652
0.3105	0.6491
0.3117	0.6459
0.313	0.6428
0.3143	0.6401
0.3156	0.6375
0.3168	0.6345
0.318	0.6322
0.3192	0.629
0.3201	0.6259
0.3208	0.6227
0.322	0.6202
0.3227	0.6167
0.3235	0.6135
0.3245	0.6104
0.3256	0.6078
0.3267	0.6051
0.3278	0.6027
0.3285	0.6
0.3294	0.5973
0.3303	0.5945
0.3313	0.5922
0.3324	0.5896
0.3332	0.5866
0.3345	0.5847
0.3353	0.582
0.3363	0.5795
0.3373	0.5767
0.3382	0.5734
0.3389	0.5712
0.3396	0.5682
0.3403	0.5653
0.3406	0.5622
0.3411	0.5587
0.3418	0.556
0.3426	0.5535
0.3431	0.5509
0.3442	0.5488
0.3452	0.5472
0.3465	0.5451
0.3471	0.5426
0.3477	0.5401
0.3487	0.5376
0.3496	0.535
0.3501	0.5328
0.3509	0.531
0.3514	0.5279
0.3518	0.5252
0.3524	0.5229
0.3531	0.5205
0.3538	0.5176
0.3546	0.5155
0.3554	0.5136
0.3559	0.5112
0.3568	0.5093
0.3574	0.5068
0.3581	0.5047
0.3587	0.5025
0.3595	0.5004
0.3599	0.4976
0.3605	0.4952
0.361	0.4928
0.3618	0.4913
0.3624	0.4888
0.363	0.4863
0.3638	0.4844
0.3643	0.4829
0.365	0.4816
0.3683	0.4708
0.3707	0.4589
0.3733	0.4496
0.3763	0.4396
0.378	0.4284
0.3791	0.4173
0.3824	0.41
0.3846	0.4004
0.3854	0.3895
0.3875	0.3816
0.3899	0.3736
0.3914	0.365
0.394	0.3571
0.3965	0.3494
0.3985	0.3415
0.3989	0.3321
0.3999	0.3242
0.4005	0.3169
0.4012	0.3083
0.4034	0.3009
0.404	0.2923
0.4051	0.2851
0.406	0.2775
0.4066	0.2702
0.4069	0.2627
0.4084	0.2567
0.4094	0.2506
0.4112	0.2451
0.4113	0.2399
0.4123	0.2345
0.4121	0.2272
0.4149	0.2217
0.4142	0.2153
0.4153	0.2109
0.4147	0.2049
0.4154	0.1995
0.4141	0.1923
0.4154	0.188
0.417	0.1835
0.4184	0.1795
0.4179	0.1735
0.4207	0.17
0.4211	0.165
0.4227	0.1598
0.4217	0.1536
0.4201	0.1485
0.4192	0.1438
0.4198	0.1398
0.4208	0.1362
0.4213	0.1328
0.4203	0.1279
0.4188	0.1241
0.4181	0.1197
0.4178	0.1161
0.4167	0.1123
0.4162	0.1086
0.4142	0.1045
0.4146	0.1017
0.4137	0.09789
0.4125	0.09453
0.414	0.0926
0.4165	0.09044
0.4167	0.08833
0.417	0.08556
0.4153	0.08327
0.4177	0.08079
0.4186	0.07864
0.4196	0.07637
0.42	0.07477
0.4192	0.07241
0.4197	0.0698
0.4195	0.0678
0.418	0.06586
0.4157	0.06318
0.4181	0.06122
0.4179	0.05904
0.4179	0.05683
0.4122	0.05366
0.4133	0.05252
0.4164	0.05078
0.4199	0.04959
0.4175	0.04779
0.4112	0.04571
0.4142	0.04475
0.4143	0.04356
0.4158	0.04246
0.4168	0.04095
0.4155	0.04015
0.414	0.03872
0.4138	0.03802
0.4099	0.03657
0.4075	0.0354
0.4069	0.03426
0.4031	0.03323
0.4026	0.03242
0.3989	0.03103
0.3921	0.0294
0.3901	0.02855
0.3895	0.02806
0.3855	0.02694
0.3826	0.02525
0.3786	0.02321
0.3667	0.02097
0.3558	0.01878
0.3527	0.01791
0.3565	0.01686
0.3546	0.01585
0.3552	0.01489
0.3521	0.01323
0.3563	0.01244
0.3567	0.01161
0.358	0.01077
0.3595	0.009837
0.3548	0.009383
0.3458	0.00871
0.3329	0.007747
0.3519	0.007683
0.3651	0.007439
0.3457	0.006549
0.3366	0.006093
0.3317	0.005558
0.3432	0.005336
0.3483	0.005252
0.3607	0.00487
0.3545	0.004441
0.3319	0.003721
0.3289	0.00329
0.3293	0.003037
0.3056	0.002406
0.2946	0.002074
0.2795	0.00186
0.2679	0.001658
0.2822	0.001659


==> data/pr/Pascal_Segmentation_val_2012_fb_LEP-BSDS500_ods.txt <==
Precision	Recall
0.336318	0.579520


==> data/pr/Pascal_Segmentation_val_2012_fb_MCG-BSDS500.txt <==
Precision	Recall
0.03395	0.9969
0.03395	0.9969
0.03395	0.9969
0.03395	0.9969
0.03395	0.9969
0.03395	0.9969
0.0496	0.991
0.1169	0.9584
0.1353	0.9473
0.1461	0.9397
0.1573	0.9308
0.1654	0.9237
0.1717	0.917
0.1777	0.9101
0.1835	0.9033
0.1891	0.897
0.1942	0.8896
0.199	0.8829
0.2037	0.8762
0.208	0.8698
0.2122	0.8623
0.2159	0.8552
0.2199	0.8491
0.2235	0.8424
0.2269	0.8357
0.2302	0.8288
0.2333	0.822
0.2364	0.8159
0.239	0.8097
0.2419	0.8035
0.2445	0.7975
0.247	0.7915
0.2495	0.786
0.252	0.78
0.2545	0.774
0.2567	0.768
0.2589	0.7624
0.2611	0.7571
0.2634	0.7513
0.2654	0.7453
0.2676	0.7403
0.2699	0.7349
0.2718	0.7287
0.2741	0.7229
0.2762	0.7176
0.2783	0.7127
0.2802	0.7074
0.2823	0.7019
0.2842	0.6964
0.2861	0.6904
0.2876	0.6849
0.2893	0.679
0.2912	0.6734
0.2929	0.6667
0.2944	0.6607
0.2959	0.6544
0.2977	0.6488
0.2994	0.6428
0.3013	0.6375
0.3028	0.6306
0.3048	0.6253
0.3065	0.6193
0.3081	0.6127
0.3097	0.6064
0.3111	0.5997
0.3127	0.593
0.3145	0.5869
0.3156	0.5789
0.3171	0.572
0.3184	0.5646
0.3206	0.5573
0.3225	0.5486
0.3248	0.5416
0.3267	0.5339
0.3273	0.5241
0.3294	0.5167
0.3317	0.5075
0.333	0.4974
0.3342	0.4858
0.336	0.4758
0.3377	0.4661
0.339	0.4559
0.3414	0.4444
0.3432	0.4331
0.3444	0.4209
0.3457	0.4068
0.3477	0.3931
0.3488	0.377
0.3507	0.361
0.353	0.3435
0.3543	0.325
0.3555	0.3066
0.3577	0.2861
0.3591	0.2642
0.3605	0.2378
0.357	0.2019
0.3597	0.1726
0.3607	0.1382
0.3579	0.09536
0.3575	0.05082
0.2202	0.002515


==> data/pr/Pascal_Segmentation_val_2012_fb_MCG-BSDS500_ods.txt <==
Precision	Recall
0.306470	0.619328


==> data/pr/Pascal_Segmentation_val_2012_fb_SE-BSDS500.txt <==
Precision	Recall
0.07526	0.9934
0.0945	0.985
0.1162	0.974
0.1283	0.9655
0.1446	0.9515
0.1544	0.9416
0.1682	0.9264
0.1771	0.9156
0.1889	0.8993
0.1962	0.888
0.2066	0.8699
0.2164	0.8509
0.2229	0.8372
0.2316	0.8167
0.2372	0.8028
0.2451	0.781
0.2499	0.7663
0.257	0.7433
0.2616	0.7277
0.268	0.7047
0.272	0.6897
0.2777	0.6667
0.283	0.6437
0.2864	0.6281
0.2912	0.6058
0.2942	0.5914
0.2983	0.5696
0.3009	0.5555
0.3046	0.5346
0.3071	0.5205
0.3104	0.5005
0.3133	0.481
0.3151	0.4685
0.3178	0.4499
0.3196	0.4374
0.3219	0.4198
0.3235	0.4087
0.3256	0.392
0.3269	0.3813
0.3288	0.3654
0.33	0.3548
0.3317	0.3398
0.3334	0.3253
0.3344	0.316
0.336	0.3023
0.337	0.2936
0.3383	0.2805
0.3391	0.2717
0.3403	0.2594
0.341	0.2515
0.3419	0.2397
0.3429	0.2285
0.3436	0.221
0.3449	0.2106
0.3456	0.204
0.3467	0.1941
0.3473	0.1878
0.3483	0.1784
0.349	0.1721
0.3499	0.1633
0.3505	0.1576
0.3512	0.1492
0.3523	0.1413
0.353	0.1359
0.3539	0.1284
0.3547	0.1236
0.3556	0.1165
0.3565	0.112
0.3577	0.1053
0.3585	0.1008
0.36	0.09458
0.3616	0.08867
0.3625	0.08483
0.3638	0.07915
0.3646	0.07553
0.3659	0.06993
0.3667	0.06655
0.3674	0.0615
0.3682	0.0583
0.3696	0.05362
0.3706	0.05054
0.3718	0.04617
0.3729	0.04201
0.3732	0.03932
0.374	0.03548
0.3742	0.03304
0.3742	0.02946
0.3749	0.02722
0.375	0.02404
0.3749	0.02207
0.3751	0.01919
0.3735	0.01648
0.3737	0.01481
0.3734	0.01256
0.3727	0.01117
0.37	0.009152
0.3693	0.007975
0.3666	0.006352
0.3661	0.005382
0.3668	0.004178
0.3662	0.003458


==> data/pr/Pascal_Segmentation_val_2012_fb_SE-BSDS500_ap.txt <==
0.288


==> data/pr/Pascal_Segmentation_val_2012_fb_SE-BSDS500_ods.txt <==
Precision	Recall
0.286450	0.628103


==> data/pr/Pascal_Segmentation_val_2012_fb_SE-BSDS500_ods_f.txt <==
0.393

==> data/pr/Pascal_Segmentation_val_2012_fb_SE-BSDS500_ois_f.txt <==
0.439


==> data/pr/Pascal_Segmentation_val_2012_fop_COB.txt <==
Precision	Recall
0.001895	0.7975
0.001895	0.7975
0.001895	0.7975
0.001895	0.7975
0.003332	0.7999
0.01521	0.7999
0.02697	0.7938
0.0389	0.788
0.0513	0.7816
0.06283	0.7772
0.07372	0.7724
0.08558	0.7667
0.09595	0.7607
0.1064	0.7548
0.1166	0.7484
0.1283	0.7429
0.138	0.7365
0.1511	0.7317
0.1642	0.7247
0.1745	0.7188
0.1859	0.7144
0.1952	0.7106
0.2064	0.7064
0.2179	0.7017
0.2279	0.6963
0.24	0.691
0.2528	0.686
0.2621	0.682
0.274	0.6773
0.2853	0.6713
0.2978	0.6653
0.3097	0.6615
0.3221	0.6564
0.3365	0.6519
0.3482	0.6446
0.3636	0.6369
0.3792	0.6288
0.3955	0.6209
0.4118	0.6126
0.4288	0.6035
0.4478	0.595
0.466	0.5842
0.4912	0.5727
0.5128	0.5659
0.5377	0.5526
0.5604	0.5418
0.5877	0.5304
0.6127	0.5139
0.643	0.4909
0.6764	0.4751
0.7134	0.4477
0.7496	0.4202
0.7885	0.3928
0.8214	0.3615
0.8536	0.3337
0.8863	0.3016
0.9198	0.2617
0.9474	0.2381
0.9683	0.2075
0.9818	0.1886
0.9919	0.1721
0.9964	0.1604
0.9985	0.1557
0.9997	0.153
0.9997	0.1524
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523
1	0.1523


==> data/pr/Pascal_Segmentation_val_2012_fop_COB_ods.txt <==
Precision	Recall
0.612684	0.513947


==> data/pr/Pascal_Segmentation_val_2012_fop_LEP-BSDS500.txt <==
Precision	Recall
7.344e-05	0.9499
7.344e-05	0.9499
0.0003738	0.8775
0.0007163	0.8515
0.001147	0.8336
0.001683	0.8216
0.002305	0.8117
0.002957	0.8038
0.00367	0.7973
0.004657	0.7908
0.00547	0.7859
0.006404	0.7793
0.007456	0.7749
0.008232	0.7708
0.009085	0.766
0.01023	0.7622
0.01103	0.7583
0.01225	0.7545
0.01304	0.7509
0.01385	0.7473
0.01535	0.7452
0.01617	0.7425
0.01701	0.7392
0.01776	0.7359
0.01874	0.7333
0.01966	0.7311
0.02077	0.7285
0.02167	0.7256
0.02293	0.7219
0.02376	0.7197
0.02464	0.7173
0.02556	0.7142
0.02735	0.7122
0.02841	0.7095
0.02935	0.707
0.03009	0.7049
0.03187	0.703
0.03269	0.701
0.03358	0.698
0.03474	0.6959
0.03535	0.6929
0.03634	0.6912
0.03731	0.6893
0.03846	0.6868
0.03989	0.6842
0.04084	0.682
0.04188	0.6803
0.04251	0.6783
0.04325	0.6768
0.04385	0.6751
0.04464	0.6726
0.04569	0.6703
0.04654	0.6689
0.04775	0.6666
0.04933	0.6652
0.05025	0.6632
0.0512	0.6616
0.05162	0.6592
0.05246	0.6572
0.05314	0.6554
0.05393	0.6539
0.05463	0.6526
0.05547	0.6502
0.05654	0.6482
0.05726	0.6469
0.05819	0.6443
0.05979	0.6428
0.06046	0.6407
0.06111	0.6397
0.06216	0.6374
0.06283	0.6361
0.06341	0.6346
0.06376	0.6324
0.06491	0.6303
0.06565	0.6283
0.0661	0.6265
0.06733	0.6245
0.06856	0.6224
0.06944	0.6199
0.07038	0.6186
0.07205	0.6169
0.07256	0.616
0.07343	0.6148
0.0739	0.6123
0.07502	0.6105
0.0761	0.6088
0.07703	0.6066
0.07797	0.6051
0.0787	0.6035
0.08025	0.6023
0.08117	0.6007
0.08181	0.599
0.08247	0.5973
0.08388	0.5953
0.08442	0.5931
0.08515	0.5908
0.08581	0.5886
0.08692	0.5876
0.08815	0.5866
0.08893	0.5856
0.09018	0.584
0.09079	0.5823
0.09155	0.5808
0.09241	0.58
0.09432	0.579
0.09534	0.5778
0.09706	0.5768
0.09824	0.5759
0.09938	0.5746
0.1008	0.5744
0.1015	0.5727
0.1024	0.5713
0.1037	0.5696
0.1049	0.568
0.1058	0.5662
0.1068	0.5639
0.1076	0.5623
0.1087	0.5613
0.1095	0.5603
0.1101	0.5592
0.1106	0.5578
0.1121	0.5568
0.1129	0.5558
0.1137	0.5531
0.1148	0.5522
0.1163	0.5505
0.1168	0.5492
0.1177	0.5482
0.1181	0.5455
0.119	0.5436
0.1197	0.5423
0.1204	0.5407
0.1213	0.5388
0.122	0.5377
0.1222	0.5365
0.1235	0.5356
0.1251	0.5343
0.1259	0.5323
0.1268	0.5318
0.128	0.5308
0.129	0.529
0.1299	0.5277
0.1311	0.5258
0.1321	0.525
0.1332	0.5236
0.1342	0.5219
0.1346	0.5205
0.1356	0.5189
0.1365	0.5181
0.1371	0.5173
0.1405	0.5101
0.1466	0.501
0.1506	0.4952
0.1557	0.4878
0.1614	0.4799
0.1665	0.4736
0.1724	0.469
0.1778	0.4619
0.1858	0.456
0.191	0.4487
0.1963	0.4405
0.2006	0.4337
0.2076	0.4293
0.2125	0.423
0.2199	0.4172
0.2273	0.4094
0.2325	0.403
0.2401	0.3972
0.2479	0.3911
0.2557	0.3857
0.2625	0.3792
0.27	0.3729
0.2773	0.3679
0.2826	0.3621
0.289	0.3566
0.2959	0.3507
0.3043	0.3461
0.3131	0.3429
0.3173	0.3387
0.3232	0.3345
0.3321	0.3294
0.3425	0.3254
0.3495	0.3201
0.3554	0.3161
0.3656	0.3123
0.3769	0.3075
0.3842	0.3019
0.3911	0.2975
0.401	0.2942
0.4093	0.291
0.4176	0.2853
0.4252	0.283
0.4359	0.2788
0.4488	0.2748
0.4594	0.2707
0.4666	0.2665
0.4717	0.2611
0.481	0.2581
0.4888	0.2562
0.4977	0.2538
0.5083	0.2499
0.5166	0.2476
0.5278	0.2415
0.5387	0.2391
0.5476	0.2358
0.5557	0.2339
0.5634	0.2296
0.5716	0.228
0.5809	0.2244
0.5874	0.2213
0.5958	0.2201
0.6026	0.2184
0.6086	0.216
0.6172	0.215
0.6219	0.2128
0.6332	0.2115
0.6421	0.21
0.648	0.2085
0.6533	0.2075
0.6594	0.2052
0.6695	0.2028
0.6765	0.2016
0.6835	0.2008
0.6936	0.198
0.7022	0.1965
0.7119	0.1946
0.7219	0.1936
0.7304	0.1915
0.7378	0.1904
0.7473	0.1886
0.7545	0.1878
0.7601	0.186
0.7642	0.1858
0.7703	0.1851
0.7751	0.1839
0.7807	0.1832
0.7867	0.1821
0.7893	0.1815
0.7955	0.1805
0.7983	0.1799
0.8023	0.1792
0.8069	0.1786
0.8132	0.1784
0.8165	0.1775
0.8203	0.1767
0.8246	0.1757
0.8297	0.1745
0.8335	0.1743
0.8358	0.1738
0.8396	0.1726
0.8474	0.1714
0.8569	0.17
0.8663	0.1684
0.877	0.1663
0.8807	0.1657
0.8894	0.1656
0.8934	0.164
0.8996	0.1631
0.9085	0.1619
0.9155	0.1609
0.9214	0.1606
0.9278	0.1602
0.9332	0.1598
0.9353	0.1597
0.9379	0.1591
0.9423	0.1587
0.9463	0.1588
0.9505	0.1586
0.952	0.1578
0.9546	0.158
0.9576	0.1576
0.9604	0.1575
0.9615	0.1574
0.9652	0.157
0.9671	0.157
0.9706	0.1561
0.9743	0.156
0.9764	0.1558
0.9793	0.1556
0.9811	0.1553
0.9823	0.1554
0.9835	0.1555
0.9844	0.1554


==> data/pr/Pascal_Segmentation_val_2012_fop_LEP-BSDS500_ods.txt <==
Precision	Recall
0.448831	0.274765


==> data/pr/Pascal_Segmentation_val_2012_fop_MCG-BSDS500.txt <==
Precision	Recall
0.0001955	0.8521
0.0001955	0.8521
0.0001955	0.8521
0.0001955	0.8521
0.0001955	0.8521
0.0001955	0.8521
0.0004376	0.8397
0.005952	0.7768
0.008534	0.7618
0.009656	0.755
0.01101	0.7486
0.0122	0.7438
0.0133	0.739
0.01459	0.7353
0.01574	0.7316
0.01676	0.728
0.01783	0.7241
0.01915	0.7194
0.02119	0.7155
0.02253	0.7123
0.02423	0.7093
0.02541	0.7042
0.02684	0.7009
0.02832	0.6978
0.03011	0.6937
0.03132	0.6898
0.03305	0.6857
0.03429	0.682
0.03562	0.6773
0.03742	0.6728
0.0393	0.6698
0.04058	0.6666
0.04186	0.6639
0.04323	0.6598
0.04477	0.6574
0.0459	0.6545
0.04725	0.6504
0.05008	0.6476
0.05136	0.6439
0.05224	0.6384
0.05383	0.6351
0.05509	0.6318
0.05666	0.6257
0.05769	0.6215
0.05878	0.6176
0.06025	0.6157
0.0614	0.6131
0.0625	0.6088
0.06406	0.6056
0.06577	0.6014
0.06756	0.5975
0.06949	0.5933
0.07138	0.5888
0.07399	0.5832
0.07529	0.5794
0.07758	0.5753
0.07959	0.5709
0.08194	0.5654
0.08348	0.563
0.08507	0.5582
0.08747	0.5553
0.08922	0.5508
0.09049	0.5456
0.09219	0.5405
0.09395	0.5358
0.09579	0.5307
0.09804	0.527
0.1013	0.5222
0.1032	0.5164
0.1057	0.5098
0.1079	0.505
0.1107	0.5006
0.1127	0.4959
0.1157	0.4912
0.1187	0.4859
0.123	0.4809
0.1281	0.4742
0.1338	0.4677
0.1378	0.4598
0.1426	0.4534
0.1465	0.4491
0.151	0.4431
0.1596	0.4365
0.1656	0.4277
0.1717	0.4195
0.1776	0.411
0.185	0.4037
0.1969	0.393
0.2041	0.3838
0.2147	0.3706
0.2267	0.3581
0.2402	0.3465
0.2591	0.3337
0.2823	0.3212
0.3134	0.3081
0.3533	0.2875
0.4025	0.2692
0.4759	0.2498
0.5867	0.2229
0.7421	0.1914
0.969	0.1556


==> data/pr/Pascal_Segmentation_val_2012_fop_MCG-BSDS500_ods.txt <==
Precision	Recall
0.475913	0.249782

